Enhanced multiscale restriction-smoothed basis (MsRSB) preconditioning with applications to porous media flow and geomechanics

A novel method to enable application of the Multiscale Restricted Smoothed Basis (MsRSB) method to non M-matrices is presented. The original MsRSB method is enhanced with a filtering strategy enforcing M-matrix properties to enable the robust application of MsRSB as a preconditioner. Through applications to porous media flow and linear elastic geomechanics, the method is proven to be effective for scalar and vector problems with multipoint finite volume (FV) and finite element (FE) discretization schemes, respectively. Realistic complex (un)structured two- and three-dimensional test cases are considered to illustrate the method's performance.

==> 2d_mpfa_GMRES_right_multiscale_ILU0x1.csv <==
0,1
1,0.00116950975544444
2,0.000344459108098933
3,0.000122096015152677
4,4.68988957435277e-05
5,1.76122396852649e-05
6,7.43316207545512e-06
7,3.98798464553716e-06
8,2.01581018239758e-06
9,9.65308539141957e-07
10,5.0607155998885e-07
11,2.47200924858708e-07
12,1.2611917101355e-07
13,6.46642185941591e-08
14,3.3429973964552e-08
15,1.70998352529125e-08
16,8.00053487109379e-09


==> 2d_mpfa_GMRES_right_multiscale_SGSx1.csv <==
0,1
1,0.00934405557286117
2,0.00204562744639837
3,0.00076185857357839
4,0.000460942618320427
5,0.000342903624014636
6,0.000273106368503229
7,0.000218194183551802
8,0.00017194235673882
9,0.000135343714331278
10,0.000106950573082112
11,8.63533219664849e-05
12,7.10530587653359e-05
13,5.8667539600419e-05
14,5.01951078278069e-05
15,4.30451763109694e-05
16,3.67003300564672e-05
17,3.07105036482963e-05
18,2.49786225622865e-05
19,1.99831748302402e-05
20,1.57812466173345e-05
21,1.23013918756001e-05
22,9.68617542337136e-06
23,7.82959466604494e-06
24,6.4207850878231e-06
25,5.33736772097719e-06
26,4.49998522172861e-06
27,3.8471629292363e-06
28,3.30189676055085e-06
29,2.84716908100289e-06
30,2.4375736185079e-06
31,2.10143588064005e-06
32,1.82559713063111e-06
33,1.60952017596721e-06
34,1.44405017338468e-06
35,1.29643964471869e-06
36,1.16421997448581e-06
37,1.05018986736291e-06
38,9.56511960342729e-07
39,8.65759110499085e-07
40,7.72449746843019e-07
41,6.83561075410518e-07
42,5.97079215030002e-07
43,5.16383570725809e-07
44,4.4461185007489e-07
45,3.82199441123537e-07
46,3.26878619645571e-07
47,2.77794376107419e-07
48,2.36846068275786e-07
49,1.96399544567418e-07
50,1.6411400452773e-07
51,1.40611586830484e-07
52,1.21761704176728e-07
53,1.05613894285529e-07
54,9.1533497294896e-08
55,7.93871214927103e-08
56,6.91422052973014e-08
57,6.10538254969188e-08
58,5.39664266534441e-08
59,4.76095678772444e-08
60,4.20060137921204e-08
61,3.67631005683592e-08
62,3.21682378438388e-08
63,2.81975654773039e-08
64,2.48472883341523e-08
65,2.20349908633732e-08
66,1.95424292835781e-08
67,1.74639229527449e-08
68,1.58582994778798e-08
69,1.43345735570901e-08
70,1.27928902843472e-08
71,1.13953650488247e-08
72,1.00384350161625e-08
73,8.80614558331685e-09


==> 2d_mpfa_GMRES_right_smoother_ILU0x1.csv <==
0,1
1,0.0305715843816708
2,0.0108264473872141
3,0.00596952238780265
4,0.0042169469930951
5,0.00316898612105575
6,0.00240969805926072
7,0.00177301355098854
8,0.00111943322924436
9,0.000554571785453274
10,0.000226674528102607
11,9.27836901896289e-05
12,5.44151669086167e-05
13,4.19112477225247e-05
14,2.97390266081594e-05
15,1.81858675548954e-05
16,1.2180650250109e-05
17,7.46603006017565e-06
18,4.27487255353945e-06
19,2.79455557967172e-06
20,1.94773652153215e-06
21,1.36075148145241e-06
22,8.46201072750703e-07
23,5.0338027901853e-07
24,3.57697479428984e-07
25,2.60728775969951e-07
26,1.66459398428774e-07
27,1.01578253305384e-07
28,6.48330263616031e-08
29,4.41465150609421e-08
30,3.00039335261476e-08
31,2.01597450343952e-08
32,1.25985155875832e-08
33,7.28064865399765e-09


==> 2d_mpfa_GMRES_right_smoother_SGSx1.csv <==
0,1
1,0.148686944891225
2,0.0584914106651902
3,0.0331170668385561
4,0.0222310532704863
5,0.0162718957408104
6,0.0124609622859744
7,0.00988711293656023
8,0.00820293536835862
9,0.00695583105169794
10,0.0059835382501886
11,0.00524128507470592
12,0.0046150724275351
13,0.00410917415897853
14,0.00368638477758676
15,0.00331706184388502
16,0.00301183159268028
17,0.00273919475692149
18,0.00252358551446937
19,0.00232673707543908
20,0.00215676677250951
21,0.00201403409940096
22,0.00186840882868411
23,0.00175247363899826
24,0.00164152615632915
25,0.00154572498909813
26,0.00145776534211041
27,0.0013735066903821
28,0.00130616367909254
29,0.00124086063926962
30,0.00117972922372212
31,0.00112365355458356
32,0.00107459791103164
33,0.00102837503327905
34,0.000982299619888988
35,0.000933689015613348
36,0.000883301786498514
37,0.000811342231449763
38,0.000713084654295239
39,0.000565204566527288
40,0.000397440075189089
41,0.000245864717609994
42,0.000163034914593828
43,0.00012092158219366
44,9.6918548511154e-05
45,7.65621413964947e-05
46,5.81007259693649e-05
47,4.67169498495533e-05
48,3.93980639430825e-05
49,3.28358706114171e-05
50,2.75286264379229e-05
51,2.39119172956824e-05
52,2.10291639549556e-05
53,1.82955567149085e-05
54,1.62754455308392e-05
55,1.45748896288259e-05
56,1.31476360524038e-05
57,1.20157446207704e-05
58,1.10337282476185e-05
59,1.01832565265805e-05
60,9.49406455229805e-06
61,8.80079322066387e-06
62,8.20342585851942e-06
63,7.6377627746589e-06
64,7.13052228612248e-06
65,6.64425963192248e-06
66,6.21502088607041e-06
67,5.81603179581303e-06
68,5.46504644233018e-06
69,5.12430331413598e-06
70,4.78213277105491e-06
71,4.47641926963635e-06
72,4.17994143909959e-06
73,3.90520144976887e-06
74,3.62268458070675e-06
75,3.30508689100498e-06
76,3.00522106497524e-06
77,2.67979823699024e-06
78,2.38760291715961e-06
79,2.1412325359894e-06
80,1.93124106620932e-06
81,1.74598938048053e-06
82,1.5764989360416e-06
83,1.43163498637511e-06
84,1.31012827960563e-06
85,1.21038175160972e-06
86,1.11356453565351e-06
87,1.02209529305153e-06
88,9.38386797232594e-07
89,8.63422957722475e-07
90,8.01799259674544e-07
91,7.40239923496716e-07
92,6.82741644343858e-07
93,6.29319627363156e-07
94,5.81620712491301e-07
95,5.35383566325466e-07
96,4.91133859107283e-07
97,4.50171513107727e-07
98,4.1215736009537e-07
99,3.75836834554206e-07
100,3.42018378773362e-07
101,3.10740785687861e-07
102,2.79521042038941e-07
103,2.5000592371917e-07
104,2.24674891928189e-07
105,2.03126933516407e-07
106,1.84633985425611e-07
107,1.67968850923526e-07
108,1.53425701695831e-07
109,1.41465881035219e-07
110,1.31342053256363e-07
111,1.22205544873162e-07
112,1.13157608153974e-07
113,1.0443325324852e-07
114,9.63736222466445e-08
115,8.91339888441645e-08
116,8.29834298576335e-08
117,7.66349346152673e-08
118,7.08891653899334e-08
119,6.49709729096223e-08
120,6.00076132016527e-08
121,5.55314799503887e-08
122,5.09240648109877e-08
123,4.6624207422677e-08
124,4.27311972396869e-08
125,3.92125362366193e-08
126,3.58791572988043e-08
127,3.25259309167954e-08
128,2.94431354026354e-08
129,2.67282071211997e-08
130,2.4200383864141e-08
131,2.19694312930557e-08
132,1.99689463667795e-08
133,1.82229378881581e-08
134,1.6622914892068e-08
135,1.52601271030278e-08
136,1.40380164384275e-08
137,1.29355580967254e-08
138,1.19786212006272e-08
139,1.10761682589653e-08
140,1.02324250181923e-08
141,9.48974002554697e-09


==> 2d_mpfa_RICHARDSON_multiscale_ILU0x1.csv <==
0,1
1,0.00116951208151869
2,0.000534326115199519
3,0.000286552958160551
4,0.000172114157068872
5,0.000111552932086232
6,7.38021772977792e-05
7,5.04321413437705e-05
8,3.42235962092457e-05
9,2.35318767543045e-05
10,1.58495715912948e-05
11,1.07903591676016e-05
12,7.17733606389037e-06
13,4.8388501191715e-06
14,3.19655101033407e-06
15,2.14483900362012e-06
16,1.41916520818918e-06
17,9.5246840698781e-07
18,6.36266703666815e-07
19,4.2845593209995e-07
20,2.90669451558613e-07
21,1.96679107035683e-07
22,1.3604987136182e-07
23,9.26327973753312e-08
24,6.55143480176313e-08
25,4.4985369037013e-08
26,3.25616316824135e-08
27,2.26054214172376e-08
28,1.67233840192805e-08
29,1.17647958891608e-08
30,8.86805561047938e-09


==> 2d_mpfa_RICHARDSON_multiscale_SGSx1.csv <==
0,1
1,0.00935021759574192
2,0.00265333221680821
3,0.00109302861921365
4,0.000638210759054465
5,0.00047092721902982
6,0.000392128702865203
7,0.000345841081531023
8,0.000314134148089113
9,0.000290140421487225
10,0.000270773190867972
11,0.000254458119789187
12,0.000240307911557307
13,0.000227781089918502
14,0.000216525152271401
15,0.000206298129662921
16,0.000196926509954033
17,0.000188281275127828
18,0.000180263532170888
19,0.000172795503971768
20,0.000165814659252379
21,0.000159269758620274
22,0.000153118113653584
23,0.000147323638889553
24,0.000141855436873155
25,0.000136686750544347
26,0.000131794174334466
27,0.000127157051005575
28,0.000122757004140279
29,0.000118577571217461
30,0.000114603912297271
31,0.000110822576245048
32,0.000107221311235723
33,0.000103788909687075
34,0.000100515080217027
35,9.73903410009584e-05
36,9.44059302168911e-05
37,9.15537302419842e-05
38,8.8826202998901e-05
39,8.62163344069686e-05
40,8.37175863199135e-05
41,8.13238546606132e-05
42,7.90294327187437e-05
43,7.68289787771648e-05
44,7.47174873903568e-05
45,7.26902637624888e-05
46,7.07429007723693e-05
47,6.88712582718189e-05
48,6.70714443481044e-05
49,6.53397982928563e-05
50,6.36728750618985e-05
51,6.20674310449771e-05
52,6.05204109922925e-05
53,5.90289359681615e-05
54,5.75902922210087e-05
55,5.62019208751714e-05
56,5.4861408362921e-05
57,5.35664775260356e-05
58,5.23149793259647e-05
59,5.11048851090385e-05
60,4.99342793797509e-05
61,4.88013530409675e-05
62,4.77043970642194e-05
63,4.66417965576278e-05
64,4.56120252022882e-05
65,4.46136400307919e-05
66,4.36452765243015e-05
67,4.27056440066616e-05
68,4.17935213158825e-05
69,4.09077527353106e-05
70,4.00472441677036e-05
71,3.92109595374265e-05
72,3.83979174064336e-05
73,3.7607187791189e-05
74,3.68378891684667e-05
75,3.6089185658573e-05
76,3.53602843757723e-05
77,3.46504329356793e-05
78,3.39589171107069e-05
79,3.32850586247045e-05
80,3.26282130786651e-05
81,3.19877679999929e-05
82,3.13631410077439e-05
83,3.07537780874741e-05
84,3.01591519689603e-05
85,2.95787606008367e-05
86,2.90121257165819e-05
87,2.84587914862148e-05
88,2.79183232488732e-05
89,2.73903063212582e-05
90,2.68743448777169e-05
91,2.63700608973448e-05
92,2.58770931744267e-05
93,2.53950963881695e-05
94,2.49237402283954e-05
95,2.44627085734965e-05
96,2.40116987179364e-05
97,2.35704206457895e-05
98,2.31385963480523e-05
99,2.27159591805747e-05
100,2.23022532604211e-05
101,2.18972328983214e-05
102,2.15006620647908e-05
103,2.11123138881259e-05
104,2.07319701820131e-05
105,2.03594210012799e-05
106,1.99944642237201e-05
107,1.96369051566019e-05
108,1.92865561662953e-05
109,1.89432363294952e-05
110,1.86067711048502e-05
111,1.82769920236144e-05
112,1.79537363982394e-05
113,1.76368470476996e-05
114,1.73261720386836e-05
115,1.70215644414097e-05
116,1.67228820994855e-05
117,1.64299874126492e-05
118,1.61427471317834e-05
119,1.5861032165398e-05
120,1.55847173969099e-05
121,1.53136815118825e-05
122,1.5047806834941e-05
123,1.47869791754404e-05
124,1.45310876815675e-05
125,1.42800247022972e-05
126,1.40336856566949e-05
127,1.37919689101255e-05
128,1.35547756570848e-05
129,1.33220098100126e-05
130,1.30935778939572e-05
131,1.28693889466023e-05
132,1.2649354423426e-05
133,1.24333881075504e-05
134,1.22214060242511e-05
135,1.20133263595029e-05
136,1.18090693827157e-05
137,1.16085573730932e-05
138,1.14117145495923e-05
139,1.12184670041855e-05
140,1.10287426382627e-05
141,1.08424711020494e-05
142,1.06595837367646e-05
143,1.04800135194175e-05
144,1.03036950101522e-05
145,1.01305643018273e-05
146,9.96055897196102e-06
147,9.7936180366547e-06
148,9.62968190653378e-06
149,9.46869234459772e-06
150,9.31059242582557e-06
151,9.1553264983841e-06
152,9.00284014656461e-06
153,8.85308015508726e-06
154,8.70599447495811e-06
155,8.56153219054728e-06
156,8.41964348806347e-06
157,8.28027962517464e-06
158,8.14339290181703e-06
159,8.00893663206003e-06
160,7.87686511708667e-06
161,7.74713361912163e-06
162,7.61969833623445e-06
163,7.49451637821881e-06
164,7.37154574311675e-06
165,7.25074529471537e-06
166,7.13207474070408e-06
167,7.01549461172645e-06
168,6.90096624091393e-06
169,6.78845174433476e-06
170,6.67791400187142e-06
171,6.56931663887554e-06
172,6.46262400831199e-06
173,6.35780117354378e-06
174,6.25481389153121e-06
175,6.15362859672927e-06
176,6.05421238526422e-06
177,5.95653299979126e-06
178,5.86055881464005e-06
179,5.76625882150341e-06
180,5.67360261549175e-06
181,5.58256038159742e-06
182,5.49310288157102e-06
183,5.40520144107854e-06
184,5.31882793739141e-06
185,5.23395478721449e-06
186,5.15055493498373e-06
187,5.0686018414514e-06
188,4.98806947249705e-06
189,4.90893228842018e-06
190,4.83116523327345e-06
191,4.75474372468728e-06
192,4.67964364382345e-06
193,4.60584132565479e-06
194,4.53331354945138e-06
195,4.4620375295536e-06
196,4.39199090630098e-06
197,4.32315173725599e-06
198,4.255498488674e-06
199,4.18901002698065e-06
200,4.12366561080452e-06
201,4.05944488280949e-06
202,3.99632786202802e-06
203,3.93429493623883e-06
204,3.87332685449618e-06
205,3.81340471997416e-06
206,3.75450998281087e-06
207,3.69662443323764e-06
208,3.63973019477139e-06
209,3.58380971772447e-06
210,3.5288457726191e-06
211,3.47482144397131e-06
212,3.42172012412064e-06
213,3.36952550716468e-06
214,3.31822158311333e-06
215,3.26779263211178e-06
216,3.21822321880207e-06
217,3.16949818680549e-06
218,3.12160265337811e-06
219,3.07452200407569e-06
220,3.02824188765352e-06
221,2.98274821099169e-06
222,2.93802713415264e-06
223,2.89406506556376e-06
224,2.85084865728377e-06
225,2.80836480039231e-06
226,2.76660062038291e-06
227,2.72554347284892e-06
228,2.6851809390523e-06
229,2.64550082168672e-06
230,2.6064911407375e-06
231,2.56814012938354e-06
232,2.53043623004054e-06
233,2.49336809040666e-06
234,2.45692455967913e-06
235,2.42109468472065e-06
236,2.3858677065369e-06
237,2.35123305653451e-06
238,2.31718035306003e-06
239,2.28369939794489e-06
240,2.25078017313319e-06
241,2.21841283731494e-06
242,2.18658772277028e-06
243,2.1552953320811e-06
244,2.12452633510909e-06
245,2.09427156586964e-06
246,2.06452201960056e-06
247,2.03526884975978e-06
248,2.00650336520691e-06
249,1.97821702735799e-06
250,1.95040144743467e-06
251,1.92304838372728e-06
252,1.89614973898819e-06
253,1.8696975578022e-06
254,1.84368402401326e-06
255,1.81810145828558e-06
256,1.79294231558905e-06
257,1.76819918281704e-06
258,1.74386477646496e-06
259,1.71993194027048e-06
260,1.69639364297158e-06
261,1.67324297605859e-06
262,1.65047315164587e-06
263,1.62807750029756e-06
264,1.60604946893316e-06
265,1.58438261879089e-06
266,1.56307062338857e-06
267,1.54210726656125e-06
268,1.52148644053531e-06
269,1.50120214399144e-06
270,1.48124848024535e-06
271,1.4616196553491e-06
272,1.44230997638781e-06
273,1.42331384962815e-06
274,1.4046257788448e-06
275,1.38624036362462e-06
276,1.36815229766691e-06
277,1.35035636718444e-06
278,1.33284744927635e-06
279,1.31562051040012e-06
280,1.29867060476288e-06
281,1.28199287285022e-06
282,1.26558253994778e-06
283,1.2494349146516e-06
284,1.23354538746897e-06
285,1.21790942938439e-06
286,1.20252259049498e-06
287,1.18738049864665e-06
288,1.17247885811708e-06
289,1.15781344830838e-06
290,1.14338012245263e-06
291,1.12917480636167e-06
292,1.11519349720769e-06
293,1.10143226225511e-06
294,1.08788723776502e-06
295,1.07455462769032e-06
296,1.06143070266706e-06
297,1.04851179877233e-06
298,1.03579431649192e-06
299,1.02327471958836e-06
300,1.01094953403494e-06
301,9.98815346964292e-07
302,9.86868805649756e-07
303,9.75106616489856e-07
304,9.6352554396678e-07
305,9.52122409727409e-07
306,9.40894091565576e-07
307,9.29837522518623e-07
308,9.18949689888581e-07
309,9.08227634398824e-07
310,8.97668449173067e-07
311,8.8726927900449e-07
312,8.77027319356022e-07
313,8.66939815564223e-07
314,8.57004061995983e-07
315,8.47217401206596e-07
316,8.37577223134331e-07
317,8.28080964308976e-07
318,8.18726107039146e-07
319,8.09510178662288e-07
320,8.00430750782052e-07
321,7.9148543850336e-07
322,7.82671899715908e-07
323,7.73987834330215e-07
324,7.65430983641111e-07
325,7.56999129544996e-07
326,7.48690093893024e-07
327,7.40501737800308e-07
328,7.32431960977926e-07
329,7.24478701100156e-07
330,7.16639933101984e-07
331,7.08913668599181e-07
332,7.01297955234281e-07
333,6.93790876055911e-07
334,6.86390548917953e-07
335,6.79095125907632e-07
336,6.71902792707515e-07
337,6.64811768057769e-07
338,6.57820303172182e-07
339,6.50926681181359e-07
340,6.44129216577434e-07
341,6.37426254647625e-07
342,6.30816171001588e-07
343,6.24297370986589e-07
344,6.17868289195582e-07
345,6.11527388945576e-07
346,6.05273161792154e-07
347,5.99104127006314e-07
348,5.9301883114931e-07
349,5.87015847490915e-07
350,5.81093775658963e-07
351,5.75251241081625e-07
352,5.69486894574556e-07
353,5.63799411880878e-07
354,5.58187493234545e-07
355,5.52649862914738e-07
356,5.47185268823497e-07
357,5.41792482074321e-07
358,5.36470296554248e-07
359,5.31217528536207e-07
360,5.26033016273788e-07
361,5.20915619576458e-07
362,5.15864219467153e-07
363,5.1087771777334e-07
364,5.05955036742314e-07
365,5.01095118698448e-07
366,4.96296925634838e-07
367,4.91559438892438e-07
368,4.86881658813582e-07
369,4.82262604341769e-07
370,4.77701312737764e-07
371,4.73196839188434e-07
372,4.68748256544247e-07
373,4.64354654923815e-07
374,4.60015141432735e-07
375,4.55728839850217e-07
376,4.51494890299057e-07
377,4.4731244895772e-07
378,4.43180687728989e-07
379,4.39098794030162e-07
380,4.3506597038602e-07
381,4.3108143420846e-07
382,4.27144417546643e-07
383,4.23254166734703e-07
384,4.19409942188523e-07
385,4.1561101811102e-07
386,4.11856682205196e-07
387,4.08146235471865e-07
388,4.04478991936235e-07
389,4.00854278355242e-07
390,3.97271434046718e-07
391,3.93729810595659e-07
392,3.90228771643013e-07
393,3.86767692649673e-07
394,3.83345960672961e-07
395,3.7996297413142e-07
396,3.7661814259116e-07
397,3.73310886546922e-07
398,3.70040637243245e-07
399,3.6680683639401e-07
400,3.63608936069071e-07
401,3.60446398415793e-07
402,3.5731869550653e-07
403,3.54225309122976e-07
404,3.51165730609172e-07
405,3.4813946059489e-07
406,3.4514600893234e-07
407,3.42184894408512e-07
408,3.3925564463205e-07
409,3.36357795870057e-07
410,3.33490892794655e-07
411,3.30654488438181e-07
412,3.2784814389259e-07
413,3.25071428302833e-07
414,3.22323918552851e-07
415,3.19605199254534e-07
416,3.16914862471657e-07
417,3.14252507660352e-07
418,3.11617741492671e-07
419,3.09010177698104e-07
420,3.06429436924206e-07
421,3.03875146660048e-07
422,3.01346941010719e-07
423,2.98844460613711e-07
424,2.96367352522443e-07
425,2.93915270054722e-07
426,2.91487872648055e-07
427,2.89084825797908e-07
428,2.86705800886595e-07
429,2.8435047507391e-07
430,2.82018531204951e-07
431,2.79709657681286e-07
432,2.77423548327905e-07
433,2.75159902348732e-07
434,2.72918424137596e-07
435,2.70698823226597e-07
436,2.68500814193969e-07
437,2.6632411653841e-07
438,2.64168454568396e-07
439,2.62033557322392e-07
440,2.59919158501762e-07
441,2.57824996320027e-07
442,2.55750813469972e-07
443,2.53696356997082e-07
444,2.51661378223937e-07
445,2.49645632682435e-07
446,2.47648880003841e-07
447,2.45670883839296e-07
448,2.43711411785017e-07
449,2.41770235356358e-07
450,2.39847129804415e-07
451,2.37941874117158e-07
452,2.3605425092758e-07
453,2.34184046472896e-07
454,2.32331050436729e-07
455,2.30495055980498e-07
456,2.28675859602494e-07
457,2.26873261122758e-07
458,2.25087063582198e-07
459,2.23317073208251e-07
460,2.21563099307946e-07
461,2.19824954257728e-07
462,2.18102453428847e-07
463,2.1639541508938e-07
464,2.14703660413244e-07
465,2.13027013401636e-07
466,2.11365300761226e-07
467,2.09718351945362e-07
468,2.08085999070382e-07
469,2.06468076838915e-07
470,2.04864422502598e-07
471,2.03274875828447e-07
472,2.01699279040644e-07
473,2.00137476755077e-07
474,1.98589315975866e-07
475,1.97054646008415e-07
476,1.95533318418111e-07
477,1.94025187021076e-07
478,1.92530107809678e-07
479,1.91047938934446e-07
480,1.89578540620608e-07
481,1.88121775181629e-07
482,1.8667750695e-07
483,1.85245602242539e-07
484,1.83825929336849e-07
485,1.8241835839359e-07
486,1.810227614978e-07
487,1.79639012515539e-07
488,1.78266987194236e-07
489,1.76906562985648e-07
490,1.75557619102552e-07
491,1.74220036506847e-07
492,1.72893697784041e-07
493,1.7157848718638e-07
494,1.70274290589879e-07
495,1.68980995446026e-07
496,1.67698490770416e-07
497,1.66426667094387e-07
498,1.65165416472183e-07
499,1.63914632411489e-07
500,1.62674209885503e-07
501,1.61444045254448e-07
502,1.60224036331391e-07
503,1.59014082234137e-07
504,1.57814083480191e-07
505,1.56623941874498e-07
506,1.55443560552942e-07
507,1.54272843881918e-07
508,1.53111697530925e-07
509,1.51960028360425e-07
510,1.50817744464536e-07
511,1.49684755118715e-07
512,1.48560970766794e-07
513,1.47446302992975e-07
514,1.46340664520927e-07
515,1.45243969172821e-07
516,1.44156131871262e-07
517,1.43077068593731e-07
518,1.42006696382855e-07
519,1.40944933322e-07
520,1.39891698489421e-07
521,1.38846911979195e-07
522,1.37810494856059e-07
523,1.3678236918142e-07
524,1.35762457931346e-07
525,1.34750685026904e-07
526,1.33746975318686e-07
527,1.32751254564461e-07
528,1.31763449378669e-07
529,1.30783487301473e-07
530,1.29811296695229e-07
531,1.28846806780198e-07
532,1.2788994759984e-07
533,1.26940650051978e-07
534,1.25998845790215e-07
535,1.25064467303341e-07
536,1.24137447830928e-07
537,1.23217721406655e-07
538,1.2230522280881e-07
539,1.21399887554925e-07
540,1.20501651903798e-07
541,1.19610452844981e-07
542,1.18726228042624e-07
543,1.17848915898972e-07
544,1.16978455484892e-07
545,1.16114786562714e-07
546,1.15257849543665e-07
547,1.14407585523512e-07
548,1.13563936211337e-07
549,1.12726843983806e-07
550,1.11896251844644e-07
551,1.11072103381867e-07
552,1.10254342835323e-07
553,1.09442915022498e-07
554,1.08637765381682e-07
555,1.07838839876399e-07
556,1.07046085104058e-07
557,1.06259448204762e-07
558,1.05478876866434e-07
559,1.04704319353898e-07
560,1.03935724446131e-07
561,1.03173041478407e-07
562,1.02416220314621e-07
563,1.01665211309354e-07
564,1.00919965359896e-07
565,1.00180433857367e-07
566,9.94465687109309e-08
567,9.87183222601068e-08
568,9.79956474128998e-08
569,9.72784974788943e-08
570,9.65668263002223e-08
571,9.58605881564956e-08
572,9.51597377730993e-08
573,9.44642303505058e-08
574,9.37740215221785e-08
575,9.30890673721921e-08
576,9.24093244161669e-08
577,9.17347495960364e-08
578,9.10653002618413e-08
579,9.0400934235165e-08
580,8.9741609674479e-08
581,8.90872851898309e-08
582,8.84379198006039e-08
583,8.779347290558e-08
584,8.71539042849891e-08
585,8.65191741158418e-08
586,8.5889242979844e-08
587,8.5264071795276e-08
588,8.46436218792364e-08
589,8.40278549084456e-08
590,8.34167329178088e-08
591,8.28102183037737e-08
592,8.22082738131272e-08
593,8.16108625724398e-08
594,8.10179480007164e-08
595,8.04294938958416e-08
596,7.98454643825023e-08
597,7.92658239102425e-08
598,7.8690537258954e-08
599,7.81195695624036e-08
600,7.75528862306054e-08
601,7.69904530141798e-08
602,7.64322359954009e-08
603,7.58782015172863e-08
604,7.53283162716617e-08
605,7.47825472358903e-08
606,7.42408616970721e-08
607,7.37032272143643e-08
608,7.31696116729578e-08
609,7.26399832177681e-08
610,7.21143102933967e-08
611,7.15925616167304e-08
612,7.10747061984072e-08
613,7.05607133093643e-08
614,7.00505525186377e-08
615,6.95441936289694e-08
616,6.90416067406111e-08
617,6.8542762193929e-08
618,6.80476306100192e-08
619,6.75561828605255e-08
620,6.70683900669522e-08
621,6.65842236212372e-08
622,6.61036551299782e-08
623,6.56266564889943e-08
624,6.51531998110478e-08
625,6.46832574492995e-08
626,6.42168020262808e-08
627,6.37538063476876e-08
628,6.3294243517433e-08
629,6.28380868297474e-08
630,6.23853098042012e-08
631,6.19358862007774e-08
632,6.14897900232336e-08
633,6.10469954601353e-08
634,6.06074769453419e-08
635,6.01712091148374e-08
636,5.97381668404442e-08
637,5.93083251706304e-08
638,5.88816594040182e-08
639,5.84581450331251e-08
640,5.803775775251e-08
641,5.7620473461098e-08
642,5.7206268262613e-08
643,5.67951184709987e-08
644,5.63870005829784e-08
645,5.59818912976583e-08
646,5.55797675158934e-08
647,5.51806063193384e-08
648,5.47843849763232e-08
649,5.43910809773885e-08
650,5.4000671958262e-08
651,5.36131357573937e-08
652,5.32284503999894e-08
653,5.28465940968931e-08
654,5.24675452227199e-08
655,5.20912823374077e-08
656,5.17177841848256e-08
657,5.1347029673714e-08
658,5.09789978841063e-08
659,5.06136680747799e-08
660,5.02510196848093e-08
661,4.9891032279841e-08
662,4.95336856459878e-08
663,4.9178959711071e-08
664,4.88268345339178e-08
665,4.84772903854538e-08
666,4.81303076853733e-08
667,4.77858669778306e-08
668,4.7443949010438e-08
669,4.71045346521462e-08
670,4.67676049616036e-08
671,4.64331410831313e-08
672,4.61011244082622e-08
673,4.57715364135373e-08
674,4.54443587190095e-08
675,4.51195731385107e-08
676,4.47971615957114e-08
677,4.4477106160785e-08
678,4.41593890668392e-08
679,4.38439926847595e-08
680,4.35308995034673e-08
681,4.32200921718779e-08
682,4.29115534839443e-08
683,4.26052663421347e-08
684,4.23012138104615e-08
685,4.1999379092875e-08
686,4.16997454904958e-08
687,4.14022964809488e-08
688,4.11070156304596e-08
689,4.08138866812037e-08
690,4.05228934613159e-08
691,4.02340199493598e-08
692,3.99472502517928e-08
693,3.96625685770433e-08
694,3.93799592996242e-08
695,3.90994068768072e-08
696,3.88208959147714e-08
697,3.8544411119991e-08
698,3.82699373319223e-08
699,3.79974595069224e-08
700,3.77269627325248e-08
701,3.74584321687115e-08
702,3.7191853165368e-08
703,3.69272111024834e-08
704,3.66644915415013e-08
705,3.64036801171777e-08
706,3.61447626018475e-08
707,3.58877248505864e-08
708,3.56325528753271e-08
709,3.53792327345497e-08
710,3.51277506506059e-08
711,3.48780929112177e-08
712,3.46302459437235e-08
713,3.43841962691629e-08
714,3.41399305005268e-08
715,3.38974353641094e-08
716,3.36566977026927e-08
717,3.34177044372165e-08
718,3.31804426083727e-08
719,3.29448993390563e-08
720,3.27110618723149e-08
721,3.24789175376935e-08
722,3.22484537661241e-08
723,3.2019658076964e-08
724,3.17925180858829e-08
725,3.15670215458285e-08
726,3.13431562375289e-08
727,3.11209100781893e-08
728,3.09002710597531e-08
729,3.06812272791979e-08
730,3.0463766911041e-08
731,3.02478782612633e-08
732,3.00335496539472e-08
733,2.98207695659058e-08
734,2.96095265357843e-08
735,2.9399809196055e-08
736,2.91916062549434e-08
737,2.8984906516686e-08
738,2.87796988701275e-08
739,2.85759722997661e-08
740,2.8373715848917e-08
741,2.81729186744285e-08
742,2.79735699844836e-08
743,2.77756591098332e-08
744,2.75791754080671e-08
745,2.73841083845602e-08
746,2.71904475493355e-08
747,2.69981825667724e-08
748,2.68073031290485e-08
749,2.6617799017841e-08
750,2.64296601190602e-08
751,2.62428763533623e-08
752,2.60574377412049e-08
753,2.58733343904642e-08
754,2.5690556453671e-08
755,2.55090941834932e-08
756,2.53289379027113e-08
757,2.51500779950962e-08
758,2.49725049164964e-08
759,2.47962092270827e-08
760,2.46211815090756e-08
761,2.44474124556325e-08
762,2.42748928105612e-08
763,2.4103613402547e-08
764,2.39335651201837e-08
765,2.37647389185614e-08
766,2.35971258155577e-08
767,2.34307169169988e-08
768,2.32655033841562e-08
769,2.31014764293123e-08
770,2.2938627377394e-08
771,2.27769475509619e-08
772,2.26164284040166e-08
773,2.24570614324892e-08
774,2.22988381521549e-08
775,2.21417502246323e-08
776,2.1985789294217e-08
777,2.183094713005e-08
778,2.16772155245336e-08
779,2.1524586350343e-08
780,2.13730515385893e-08
781,2.12226030694197e-08
782,2.10732330072649e-08
783,2.09249334434831e-08
784,2.0777696561428e-08
785,2.06315145682514e-08
786,2.04863797724446e-08
787,2.03422845079223e-08
788,2.01992211763007e-08
789,2.00571822352024e-08
790,1.99161601883151e-08
791,1.97761476276016e-08
792,1.96371371744263e-08
793,1.94991214935487e-08
794,1.93620933332441e-08
795,1.92260454878787e-08
796,1.90909707895878e-08
797,1.8956862142585e-08
798,1.88237125125996e-08
799,1.8691514877532e-08
800,1.85602623112412e-08
801,1.84299479187098e-08
802,1.8300564855835e-08
803,1.81721063339806e-08
804,1.80445656220747e-08
805,1.79179360218191e-08
806,1.7792210905942e-08
807,1.7667383671885e-08
808,1.75434477896812e-08
809,1.74203967660705e-08
810,1.72982241536817e-08
811,1.71769235676158e-08
812,1.70564886540628e-08
813,1.69369131219583e-08
814,1.68181907051157e-08
815,1.67003152051652e-08
816,1.65832804639848e-08
817,1.64670803605571e-08
818,1.63517088443621e-08
819,1.62371598612409e-08
820,1.61234274578809e-08
821,1.60105056810052e-08
822,1.58983886702051e-08
823,1.57870705583115e-08
824,1.5676545542791e-08
825,1.556680786232e-08
826,1.54578518036291e-08
827,1.53496716952019e-08
828,1.52422618940782e-08
829,1.51356168277301e-08
830,1.50297309402734e-08
831,1.49245987122939e-08
832,1.48202146867556e-08
833,1.47165734284296e-08
834,1.46136695730842e-08
835,1.4511497748066e-08
836,1.44100526598568e-08
837,1.43093290320341e-08
838,1.42093216551264e-08
839,1.41100253200954e-08
840,1.40114348722728e-08
841,1.39135452299739e-08
842,1.38163512760511e-08
843,1.37198480078381e-08
844,1.36240303995123e-08
845,1.35288935088055e-08
846,1.34344323861477e-08
847,1.33406421563715e-08
848,1.32475179587014e-08
849,1.31550549871372e-08
850,1.30632484398681e-08
851,1.29720935870476e-08
852,1.28815857046922e-08
853,1.27917201216193e-08
854,1.27024921867089e-08
855,1.2613897294554e-08
856,1.25259308821396e-08
857,1.2438588386706e-08
858,1.23518653157036e-08
859,1.22657571916797e-08
860,1.21802595733156e-08
861,1.20953680509169e-08
862,1.2011078244231e-08
863,1.19273858208679e-08
864,1.18442864599495e-08
865,1.17617758689754e-08
866,1.1679849835109e-08
867,1.1598504119488e-08
868,1.15177345193187e-08
869,1.14375369048422e-08
870,1.13579071360576e-08
871,1.12788411341573e-08
872,1.12003348164349e-08
873,1.11223841587747e-08
874,1.10449851508925e-08
875,1.09681338308899e-08
876,1.08918262358326e-08
877,1.08160584568433e-08
878,1.0740826612279e-08
879,1.06661268239881e-08
880,1.05919552746524e-08
881,1.05183081559245e-08
882,1.04451816991737e-08
883,1.03725721480777e-08
884,1.03004757799542e-08
885,1.02288889193632e-08
886,1.01578078751217e-08
887,1.00872290241619e-08
888,1.00171487666491e-08
889,9.94756348817965e-09


==> 2d_mpfa_RICHARDSON_smoother_ILU0x1.csv <==
0,1
1,0.0305811292913039
2,0.0120547427470272
3,0.00777253486148869
4,0.00589020513457307
5,0.00481687283021312
6,0.00410780817440502
7,0.00359927483510308
8,0.00320606787173567
9,0.00288953175268221
10,0.00262260874879516
11,0.00239284899428199
12,0.00218965172605388
13,0.00200835794856708
14,0.00184424051702421
15,0.00169525601311508
16,0.00155898826788154
17,0.00143431337070746
18,0.0013197973006696
19,0.00121466456798908
20,0.00111794323078495
21,0.00102901633720202
22,0.000947159907300455
23,0.000871852552074237
24,0.000802523231619672
25,0.00073872343865122
26,0.000679988197550394
27,0.000625931098730073
28,0.00057616696547576
29,0.000530363924586711
30,0.000488199909632243
31,0.000449390935619584
32,0.000413666302613512
33,0.000380783747679652
34,0.00035051506426326
35,0.000322654049331501
36,0.000297007977505748
37,0.000273401615590245
38,0.000251672025595966
39,0.000231670452021397
40,0.000213259045732281
41,0.000196311617699574
42,0.000180711492609565
43,0.000166351674089837
44,0.000153133379108241
45,0.000140965911864557
46,0.000129765620935268
47,0.000119455642213487
48,0.000109965128003002
49,0.000101228944021945
50,9.31870804299972e-05
51,8.57843465357223e-05
52,7.89699085775344e-05
53,7.26970032099185e-05
54,6.69225671177352e-05
55,6.16069781996426e-05
56,5.6713754097231e-05
57,5.22093235852744e-05
58,4.80627783753726e-05
59,4.42456739760503e-05
60,4.07318236721373e-05
61,3.74971265971707e-05
62,3.45193957182338e-05
63,3.17782102715249e-05
64,2.92547715426334e-05
65,2.6931776710125e-05
66,2.4793297573634e-05
67,2.28246729879302e-05
68,2.10124066739222e-05
69,1.93440756722948e-05
70,1.78082441059487e-05
71,1.63943853669665e-05
72,1.50928092623884e-05
73,1.38945959335014e-05
74,1.27915342603285e-05
75,1.17760657794494e-05
76,1.08412325779513e-05
77,9.98062971837389e-06
78,9.18836114160267e-06
79,8.45899932132844e-06
80,7.78754793358588e-06
81,7.16940764964851e-06
82,6.60034452659665e-06
83,6.07646100960209e-06
84,5.59416916192441e-06
85,5.15016608593311e-06
86,4.74141124878389e-06
87,4.36510565049415e-06
88,4.01867261663812e-06
89,3.69974014329576e-06
90,3.40612462524114e-06
91,3.13581589384437e-06
92,2.88696343147533e-06
93,2.65786369169817e-06
94,2.44694841935523e-06
95,2.25277390525227e-06
96,2.07401108986928e-06
97,1.90943645740562e-06
98,1.75792365050185e-06
99,1.6184357534741e-06
100,1.49001818718705e-06
101,1.37179216974824e-06
102,1.26294869559778e-06
103,1.16274299408931e-06
104,1.07048942747469e-06
105,9.85556794834107e-07
106,9.07364008632309e-07
107,8.35376115167524e-07
108,7.69100630686458e-07
109,7.08084169100043e-07
110,6.51909336984168e-07
111,6.0019187575585e-07
112,5.52578030414748e-07
113,5.08742127617851e-07
114,4.68384345860961e-07
115,4.31228662919808e-07
116,3.97020966270067e-07
117,3.65527313532641e-07
118,3.36532331065735e-07
119,3.09837739795953e-07
120,2.85260998171086e-07
121,2.62634052550262e-07
122,2.4180218734048e-07
123,2.22622965975719e-07
124,2.04965256236935e-07
125,1.88708332883051e-07
126,1.73741051564482e-07
127,1.59961088300539e-07
128,1.47274239333818e-07
129,1.35593776628995e-07
130,1.24839854496448e-07
131,1.14938963276994e-07
132,1.05823426487554e-07
133,9.74309379002438e-08
134,8.97041352312443e-08
135,8.25902078208955e-08
136,7.60405353451641e-08
137,7.00103553273351e-08
138,6.4458456930789e-08
139,5.93468991589865e-08
140,5.46407512338965e-08
141,5.03078538901607e-08
142,4.6318599312493e-08
143,4.26457286968268e-08
144,3.92641458700392e-08
145,3.61507457077761e-08
146,3.32842560757218e-08
147,3.06450924170243e-08
148,2.82152238920921e-08
149,2.59780500048866e-08
150,2.39182872228792e-08
151,2.20218643582869e-08
152,2.02758264886813e-08
153,1.86682463740615e-08
154,1.71881428301901e-08
155,1.58254057843265e-08
156,1.45707271108445e-08
157,1.34155369864797e-08
158,1.23519453968606e-08
159,1.13726880950465e-08
160,1.04710770350125e-08
161,9.64095468348485e-09


==> 2d_mpfa_RICHARDSON_smoother_SGSx1.csv <==
0,1
1,0.218743620020168
2,0.0767666264733954
3,0.0466785099594501
4,0.0349799039194989
5,0.0285352227944758
6,0.0243642649574531
7,0.0214026996000559
8,0.0191700587901643
9,0.0174156390251263
10,0.0159945929813808
11,0.0148166620466656
12,0.0138222600920699
13,0.012970233668306
14,0.0122311183994121
15,0.0115831934383057
16,0.0110100554444369
17,0.0104990635825647
18,0.0100403072216721
19,0.00962589985343029
20,0.00924948360661179
21,0.00890587375885454
22,0.008590798722752
23,0.00830070661750814
24,0.00803261920440059
25,0.00778402010780051
26,0.00755276824467171
27,0.00733703004933119
28,0.00713522588925082
29,0.00694598731833701
30,0.00676812269291358
31,0.00660058930229715
32,0.00644247061877515
33,0.00629295760318982
34,0.00615133324754973
35,0.00601695971943007
36,0.00588926761131153
37,0.00576774690339358
38,0.00565193932933124
39,0.00554143189694443
40,0.00543585136472803
41,0.00533485951325499
42,0.00523814908077104
43,0.00514544025626686
44,0.0050564776424694
45,0.00497102761657454
46,0.00488887602895425
47,0.00480982619013592
48,0.00473369710455042
49,0.00466032191625462
50,0.00458954653734779
51,0.00452122843435034
52,0.00445523555158262
53,0.00439144535371512
54,0.00432974397227723
55,0.00427002544310259
56,0.00421219102352996
57,0.0041561485797313
58,0.00410181203585197
59,0.00404910087776237
60,0.00399793970516874
61,0.0039482578266403
62,0.00389998889280321
63,0.00385307056354606
64,0.00380744420559403
65,0.00376305461725006
66,0.0037198497774836
67,0.00367778061687851
68,0.00363680080823991
69,0.00359686657490989
70,0.00355793651506152
71,0.00351997144043162
72,0.0034829342281207
73,0.00344678968423629
74,0.00341150441828492
75,0.00337704672733335
76,0.00334338648905988
77,0.00331049506290668
78,0.00327834519862315
79,0.00324691095156039
80,0.00321616760414045
81,0.0031860915929786
82,0.0031566604411877
83,0.00312785269543763
84,0.00309964786738278
85,0.00307202637910613
86,0.00304496951226072
87,0.00301845936061767
88,0.00299247878575621
89,0.00296701137565414
90,0.00294204140595831
91,0.00291755380373383
92,0.00289353411350754
93,0.00286996846543714
94,0.00284684354545119
95,0.00282414656721817
96,0.00280186524581429
97,0.00277998777297013
98,0.00275850279378608
99,0.00273739938481499
100,0.00271666703341866
101,0.00269629561831176
102,0.0026762753912137
103,0.00265659695953488
104,0.00263725127002927
105,0.0026182295933505
106,0.00259952350945312
107,0.00258112489378514
108,0.00256302590422168
109,0.00254521896869343
110,0.00252769677346664
111,0.0025104522520346
112,0.00249347857458351
113,0.00247676913799768
114,0.00246031755637216
115,0.0024441176520025
116,0.00242816344682358
117,0.00241244915427145
118,0.00239696917154369
119,0.00238171807223545
120,0.00236669059932986
121,0.00235188165852296
122,0.00233728631186433
123,0.00232289977169609
124,0.0023087173948739
125,0.0022947346772545
126,0.00228094724843555
127,0.00226735086673426
128,0.0022539414143921
129,0.00224071489299365
130,0.00222766741908864
131,0.00221479522000631
132,0.0022020946298526
133,0.00218956208568059
134,0.00217719412382552
135,0.00216498737639617
136,0.0021529385679148
137,0.00214104451209831
138,0.00212930210877381
139,0.00211770834092178
140,0.00210626027184109
141,0.00209495504242968
142,0.00208378986857565
143,0.00207276203865336
144,0.00206186891111986
145,0.00205110791220675
146,0.00204047653370322
147,0.00202997233082609
148,0.00201959292017278
149,0.00200933597775368
150,0.00199919923710009
151,0.00198918048744461
152,0.00197927757197062
153,0.00196948838612796
154,0.00195981087601174
155,0.00195024303680166
156,0.00194078291125936
157,0.00193142858828097
158,0.00192217820150285
159,0.00191302992795822
160,0.00190398198678227
161,0.00189503263796416
162,0.00188618018114363
163,0.00187742295445047
164,0.00186875933338523
165,0.00186018772973932
166,0.00185170659055293
167,0.00184331439710943
168,0.00183500966396451
169,0.00182679093800887
170,0.00181865679756314
171,0.00181060585150358
172,0.00180263673841765
173,0.00179474812578791
174,0.00178693870920356
175,0.00177920721159823
176,0.00177155238251314
177,0.00176397299738474
178,0.00175646785685572
179,0.00174903578610866
180,0.00174167563422145
181,0.0017343862735435
182,0.00172716659909224
183,0.00172001552796888
184,0.00171293199879299
185,0.0017059149711549
186,0.00169896342508557
187,0.00169207636054306
188,0.00168525279691516
189,0.00167849177253749
190,0.00167179234422653
191,0.00166515358682711
192,0.00165857459277376
193,0.0016520544716655
194,0.00164559234985346
195,0.00163918737004113
196,0.00163283869089644
197,0.00162654548667567
198,0.00162030694685835
199,0.00161412227579311
200,0.00160799069235392
201,0.00160191142960641
202,0.00159588373448388
203,0.00158990686747282
204,0.00158398010230732
205,0.00157810272567245
206,0.00157227403691594
207,0.00156649334776811
208,0.00156075998206971
209,0.00155507327550738
210,0.0015494325753565
211,0.00154383724023115
212,0.00153828663984103
213,0.00153278015475497
214,0.00152731717617094
215,0.0015218971056923
216,0.00151651935511006
217,0.00151118334619098
218,0.00150588851047132
219,0.00150063428905606
220,0.0014954201324234
221,0.00149024550023436
222,0.00148510986114736
223,0.00148001269263758
224,0.00147495348082097
225,0.00146993172028271
226,0.00146494691391008
227,0.00145999857272954
228,0.00145508621574785
229,0.00145020936979718
230,0.00144536756938403
231,0.00144056035654191
232,0.00143578728068755
233,0.00143104789848066
234,0.00142634177368706
235,0.00142166847704502
236,0.00141702758613495
237,0.00141241868525194
238,0.00140784136528149
239,0.00140329522357806
240,0.00139877986384644
241,0.00139429489602583
242,0.00138983993617667
243,0.00138541460636991
244,0.00138101853457886
245,0.00137665135457349
246,0.001372312705817
247,0.00136800223336478
248,0.00136371958776549
249,0.00135946442496441
250,0.0013552364062088
251,0.00135103519795536
252,0.00134686047177963
253,0.00134271190428736
254,0.00133858917702773
255,0.00133449197640839
256,0.0013304199936123
257,0.00132637292451628
258,0.00132235046961124
259,0.00131835233392403
260,0.00131437822694092
261,0.00131042786253262
262,0.00130650095888075
263,0.00130259723840584
264,0.0012987164276968
265,0.00129485825744163
266,0.00129102246235968
267,0.00128720878113507
268,0.00128341695635152
269,0.00127964673442838
270,0.00127589786555787
271,0.00127217010364356
272,0.00126846320624
273,0.00126477693449348
274,0.0012611110530839
275,0.00125746533016772
276,0.00125383953732203
277,0.00125023344948954
278,0.00124664684492463
279,0.00124307950514046
280,0.00123953121485693
281,0.00123600176194961
282,0.00123249093739962
283,0.00122899853524437
284,0.00122552435252924
285,0.00122206818926002
286,0.00121862984835626
287,0.00121520913560539
288,0.00121180585961773
289,0.00120841983178219
290,0.00120505086622271
291,0.00120169877975563
292,0.00119836339184759
293,0.00119504452457422
294,0.00119174200257962
295,0.0011884556530364
296,0.00118518530560648
297,0.00118193079240247
298,0.00117869194794981
299,0.00117546860914946
300,0.0011722606152412
301,0.00116906780776761
302,0.00116589003053863
303,0.00116272712959659
304,0.00115957895318201
305,0.00115644535169982
306,0.00115332617768612
307,0.00115022128577563
308,0.00114713053266947
309,0.00114405377710364
310,0.00114099087981787
311,0.00113794170352508
312,0.00113490611288126
313,0.00113188397445584
314,0.0011288751567026
315,0.00112587952993094
316,0.00112289696627767
317,0.00111992733967927
318,0.00111697052584454
319,0.00111402640222768
320,0.00111109484800184
321,0.00110817574403305
322,0.00110526897285458
323,0.00110237441864168
324,0.00109949196718673
325,0.0010966215058748
326,0.00109376292365952
327,0.00109091611103943
328,0.00108808096003459
329,0.00108525736416364
330,0.00108244521842119
331,0.00107964441925549
332,0.00107685486454657
333,0.00107407645358463
334,0.00107130908704878
335,0.00106855266698614
336,0.00106580709679118
337,0.00106307228118551
338,0.00106034812619785
339,0.00105763453914437
340,0.00105493142860934
341,0.00105223870442606
342,0.00104955627765803
343,0.00104688406058054
344,0.0010442219666624
345,0.00104156991054804
346,0.0010389278080398
347,0.00103629557608062
348,0.00103367313273687
349,0.00103106039718147
350,0.00102845728967733
351,0.00102586373156094
352,0.00102327964522632
353,0.00102070495410912
354,0.00101813958267102
355,0.00101558345638433
356,0.00101303650171685
357,0.00101049864611695
358,0.00100796981799886
359,0.00100544994672823
360,0.00100293896260785
361,0.00100043679686361
362,0.000997943381630718
363,0.000995458649940031
364,0.000992982535704673
365,0.000990514973706823
366,0.000988055899584729
367,0.000985605249819859
368,0.000983162961724317
369,0.000980728973428424
370,0.000978303223868434
371,0.000975885652774547
372,0.000973476200658979
373,0.000971074808804314
374,0.000968681419251963
375,0.00096629597479084
376,0.000963918418946206
377,0.000961548695968619
378,0.000959186750823166
379,0.000956832529178749
380,0.000954485977397586
381,0.000952147042524888
382,0.000949815672278617
383,0.000947491815039489
384,0.000945175419841081
385,0.00094286643636007
386,0.000940564814906669
387,0.000938270506415177
388,0.000935983462434662
389,0.000933703635119814
390,0.000931430977221917
391,0.000929165442079981
392,0.000926906983611952
393,0.00092465555630613
394,0.000922411115212655
395,0.000920173615935169
396,0.000917943014622574
397,0.000915719267960902
398,0.000913502333165372
399,0.00091129216797249
400,0.000909088730632322
401,0.000906891979900852
402,0.00090470187503248
403,0.00090251837577263
404,0.000900341442350444
405,0.000898171035471629
406,0.000896007116311372
407,0.00089384964650738
408,0.000891698588153065
409,0.000889553903790714
410,0.00088741555640494
411,0.000885283509416067
412,0.000883157726673698
413,0.000881038172450387
414,0.000878924811435357
415,0.000876817608728375
416,0.000874716529833654
417,0.000872621540653926
418,0.000870532607484507
419,0.000868449697007551
420,0.000866372776286322
421,0.000864301812759615
422,0.000862236774236156
423,0.000860177628889235
424,0.00085812434525128
425,0.000856076892208621
426,0.000854035238996264
427,0.000851999355192777
428,0.000849969210715241
429,0.000847944775814295
430,0.000845926021069231
431,0.000843912917383188
432,0.00084190543597841
433,0.000839903548391567
434,0.000837907226469173
435,0.000835916442363027
436,0.000833931168525783
437,0.000831951377706551
438,0.000829977042946559
439,0.000828008137574912
440,0.000826044635204399
441,0.000824086509727345
442,0.000822133735311561
443,0.000820186286396329
444,0.000818244137688481
445,0.000816307264158495
446,0.000814375641036677
447,0.00081244924380941
448,0.000810528048215408
449,0.000808612030242127
450,0.000806701166122127
451,0.000804795432329533
452,0.000802894805576576
453,0.000800999262810136
454,0.000799108781208371
455,0.000797223338177413
456,0.000795342911348041
457,0.000793467478572508
458,0.000791597017921316
459,0.000789731507680143
460,0.000787870926346708
461,0.000786015252627778
462,0.000784164465436157
463,0.000782318543887757
464,0.000780477467298693
465,0.000778641215182457
466,0.000776809767247077
467,0.000774983103392365
468,0.000773161203707212
469,0.000771344048466884
470,0.000769531618130389
471,0.000767723893337893
472,0.000765920854908133
473,0.000764122483835939
474,0.0007623287612897
475,0.000760539668608964
476,0.000758755187302024
477,0.000756975299043519
478,0.000755199985672152
479,0.000753429229188344
480,0.000751663011752035
481,0.000749901315680359
482,0.000748144123445559
483,0.000746391417672762
484,0.000744643181137871
485,0.00074289939676548
486,0.000741160047626796
487,0.000739425116937618
488,0.000737694588056357
489,0.000735968444482023
490,0.000734246669852343
491,0.000732529247941802
492,0.000730816162659814
493,0.00072910739804882
494,0.000727402938282506
495,0.000725702767663999
496,0.000724006870624093
497,0.000722315231719516
498,0.000720627835631221
499,0.00071894466716269
500,0.000717265711238292
501,0.000715590952901621
502,0.000713920377313911
503,0.000712253969752433
504,0.000710591715608958
505,0.000708933600388186
506,0.000707279609706268
507,0.000705629729289288
508,0.000703983944971809
509,0.000702342242695419
510,0.000700704608507327
511,0.000699071028558942
512,0.000697441489104499
513,0.000695815976499705
514,0.000694194477200397
515,0.000692576977761221
516,0.000690963464834346
517,0.000689353925168174
518,0.000687748345606087
519,0.000686146713085216
520,0.000684549014635211
521,0.000682955237377026
522,0.000681365368521783
523,0.000679779395369541
524,0.000678197305308221
525,0.000676619085812403
526,0.00067504472444228
527,0.000673474208842511
528,0.000671907526741173
529,0.000670344665948695
530,0.000668785614356793
531,0.000667230359937449
532,0.000665678890741918
533,0.000664131194899699
534,0.000662587260617562
535,0.000661047076178574
536,0.000659510629941152
537,0.000657977910338135
538,0.000656448905875821
539,0.000654923605133093
540,0.000653401996760489
541,0.000651884069479358
542,0.000650369812080952
543,0.000648859213425581
544,0.000647352262441775
545,0.000645848948125435
546,0.000644349259539046
547,0.000642853185810817
548,0.000641360716133954
549,0.000639871839765821
550,0.000638386546027182
551,0.000636904824301462
552,0.000635426664033995
553,0.000633952054731249
554,0.00063248098596016
555,0.00063101344734737
556,0.000629549428578531
557,0.000628088919397652
558,0.000626631909606349
559,0.000625178389063232
560,0.000623728347683209
561,0.000622281775436849
562,0.000620838662349712
563,0.00061939899850177
564,0.000617962774026731
565,0.000616529979111434
566,0.000615100603995261
567,0.000613674638969558
568,0.000612252074376978
569,0.000610832900610983
570,0.000609417108115206
571,0.000608004687382951
572,0.000606595628956606
573,0.00060518992342708
574,0.00060378756143331
575,0.000602388533661701
576,0.000600992830845622
577,0.00059960044376488
578,0.000598211363245221
579,0.000596825580157834
580,0.000595443085418852
581,0.000594063869988874
582,0.000592687924872493
583,0.000591315241117812
584,0.000589945809815998
585,0.000588579622100841
586,0.000587216669148234
587,0.000585856942175813
588,0.000584500432442491
589,0.000583147131248004
590,0.000581797029932549
591,0.000580450119876279
592,0.000579106392498965
593,0.000577765839259581
594,0.000576428451655855
595,0.000575094221223953
596,0.000573763139538013
597,0.000572435198209831
598,0.000571110388888428
599,0.000569788703259726
600,0.000568470133046152
601,0.000567154670006292
602,0.000565842305934532
603,0.000564533032660706
604,0.000563226842049743
605,0.000561923726001369
606,0.000560623676449706
607,0.000559326685363002
608,0.000558032744743269
609,0.000556741846625978
610,0.000555453983079727
611,0.000554169146205975
612,0.000552887328138665
613,0.000551608521043962
614,0.000550332717119981
615,0.000549059908596424
616,0.000547790087734361
617,0.000546523246825891
618,0.00054525937819389
619,0.000543998474191722
620,0.000542740527202959
621,0.000541485529641133
622,0.000540233473949452
623,0.00053898435260054
624,0.000537738158096182
625,0.000536494882967066
626,0.000535254519772525
627,0.000534017061100309
628,0.00053278249956633
629,0.000531550827814411
630,0.00053032203851604
631,0.000529096124370189
632,0.000527873078103013
633,0.000526652892467674
634,0.000525435560244091
635,0.00052422107423871
636,0.000523009427284328
637,0.000521800612239818
638,0.000520594621989969
639,0.000519391449445241
640,0.000518191087541575
641,0.000516993529240202
642,0.000515798767527381
643,0.000514606795414302
644,0.000513417605936781
645,0.000512231192155144
646,0.000511047547154012
647,0.0005098666640421
648,0.00050868853595205
649,0.000507513156040236
650,0.000506340517486587
651,0.000505170613494431
652,0.000504003437290264
653,0.000502838982123633
654,0.000501677241266946
655,0.00050051820801529
656,0.000499361875686276
657,0.000498208237619872
658,0.000497057287178246
659,0.000495909017745616
660,0.000494763422728043
661,0.000493620495553336
662,0.000492480229670865
663,0.000491342618551422
664,0.000490207655687064
665,0.000489075334590955
666,0.000487945648797239
667,0.000486818591860896
668,0.000485694157357579
669,0.000484572338883497
670,0.00048345313005526
671,0.000482336524509762
672,0.000481222515903994
673,0.000480111097914995
674,0.000479002264239656
675,0.000477896008594589
676,0.000476792324716051
677,0.000475691206359755
678,0.000474592647300787
679,0.000473496641333469
680,0.000472403182271235
681,0.000471312263946509
682,0.000470223880210593
683,0.000469138024933548
684,0.000468054692004068
685,0.000466973875329374
686,0.000465895568835112
687,0.000464819766465207
688,0.000463746462181783
689,0.000462675649965056
690,0.000461607323813203
691,0.000460541477742269
692,0.000459478105786053
693,0.000458417201996025
694,0.000457358760441204
695,0.000456302775208056
696,0.000455249240400404
697,0.000454198150139318
698,0.000453149498563036
699,0.00045210327982684
700,0.000451059488102973
701,0.000450018117580567
702,0.000448979162465505
703,0.000447942616980365
704,0.000446908475364306
705,0.000445876731872995
706,0.000444847380778507
707,0.000443820416369245
708,0.000442795832949838
709,0.000441773624841069
710,0.000440753786379786
711,0.000439736311918823
712,0.000438721195826892
713,0.000437708432488541
714,0.000436698016304034
715,0.000435689941689293
716,0.000434684203075812
717,0.000433680794910594
718,0.000432679711656018
719,0.000431680947789841
720,0.000430684497805068
721,0.000429690356209889
722,0.000428698517527604
723,0.000427708976296554
724,0.000426721727070049
725,0.000425736764416287
726,0.000424754082918291
727,0.000423773677173835
728,0.000422795541795368
729,0.000421819671409963
730,0.000420846060659227
731,0.000419874704199236
732,0.000418905596700487
733,0.00041793873284782
734,0.000416974107340338
735,0.000416011714891372
736,0.000415051550228379
737,0.000414093608092915
738,0.000413137883240556
739,0.000412184370440821
740,0.000411233064477156
741,0.000410283960146795
742,0.000409337052260787
743,0.000408392335643865
744,0.000407449805134455
745,0.000406509455584524
746,0.000405571281859626
747,0.000404635278838775
748,0.000403701441414395
749,0.000402769764492297
750,0.000401840242991594
751,0.000400912871844654
752,0.000399987645997035
753,0.000399064560407452
754,0.000398143610047705
755,0.000397224789902627
756,0.00039630809497005
757,0.000395393520260723
758,0.000394481060798288
759,0.000393570711619191
760,0.000392662467772684
761,0.000391756324320736
762,0.000390852276337981
763,0.00038995031891169
764,0.000389050447141717
765,0.000388152656140431
766,0.000387256941032686
767,0.000386363296955766
768,0.000385471719059349
769,0.000384582202505451
770,0.00038369474246836
771,0.000382809334134627
772,0.000381925972702988
773,0.000381044653384355
774,0.000380165371401705
775,0.000379288121990132
776,0.0003784129003967
777,0.000377539701880478
778,0.000376668521712446
779,0.000375799355175491
780,0.000374932197564328
781,0.00037406704418548
782,0.000373203890357233
783,0.000372342731409575
784,0.00037148356268419
785,0.000370626379534385
786,0.000369771177325063
787,0.000368917951432669
788,0.00036806669724518
789,0.000367217410162039
790,0.000366370085594113
791,0.000365524718963662
792,0.000364681305704312
793,0.000363839841260998
794,0.000363000321089929
795,0.000362162740658555
796,0.000361327095445528
797,0.000360493380940652
798,0.000359661592644887
799,0.000358831726070236
800,0.000358003776739788
801,0.000357177740187643
802,0.000356353611958852
803,0.000355531387609445
804,0.000354711062706342
805,0.00035389263282732
806,0.000353076093561019
807,0.000352261440506863
808,0.00035144866927504
809,0.000350637775486485
810,0.000349828754772806
811,0.000349021602776289
812,0.000348216315149859
813,0.000347412887556997
814,0.000346611315671793
815,0.000345811595178832
816,0.000345013721773213
817,0.00034421769116048
818,0.000343423499056625
819,0.000342631141188028
820,0.000341840613291438
821,0.000341051911113931
822,0.000340265030412887
823,0.000339479966955967
824,0.000338696716521063
825,0.00033791527489625
826,0.00033713563787982
827,0.000336357801280196
828,0.000335581760915902
829,0.000334807512615567
830,0.000334035052217864
831,0.000333264375571485
832,0.000332495478535138
833,0.000331728356977459
834,0.000330963006777054
835,0.000330199423822429
836,0.000329437604011953
837,0.000328677543253848
838,0.000327919237466156
839,0.000327162682576715
840,0.00032640787452312
841,0.000325654809252697
842,0.000324903482722475
843,0.000324153890899169
844,0.000323406029759139
845,0.000322659895288368
846,0.000321915483482424
847,0.000321172790346461
848,0.000320431811895153
849,0.000319692544152683
850,0.000318954983152747
851,0.00031821912493847
852,0.000317484965562419
853,0.00031675250108657
854,0.000316021727582276
855,0.000315292641130234
856,0.000314565237820474
857,0.000313839513752333
858,0.000313115465034411
859,0.000312393087784557
860,0.000311672378129844
861,0.000310953332206553
862,0.000310235946160114
863,0.000309520216145126
864,0.000308806138325296
865,0.000308093708873433
866,0.000307382923971425
867,0.000306673779810184
868,0.000305966272589663
869,0.000305260398518818
870,0.000304556153815557
871,0.000303853534706743
872,0.000303152537428176
873,0.000302453158224548
874,0.000301755393349439
875,0.000301059239065247
876,0.000300364691643247
877,0.000299671747363486
878,0.000298980402514797
879,0.000298290653394781
880,0.000297602496309779
881,0.000296915927574821
882,0.000296230943513648
883,0.000295547540458651
884,0.00029486571475088
885,0.000294185462739991
886,0.000293506780784238
887,0.000292829665250463
888,0.00029215411251405
889,0.000291480118958905
890,0.000290807680977459
891,0.000290136794970613
892,0.000289467457347742
893,0.00028879966452665
894,0.000288133412933583
895,0.000287468699003142
896,0.000286805519178356
897,0.000286143869910574
898,0.000285483747659466
899,0.000284825148893055
900,0.000284168070087616
901,0.000283512507727707
902,0.000282858458306131
903,0.000282205918323907
904,0.000281554884290277
905,0.000280905352722652
906,0.00028025732014661
907,0.000279610783095864
908,0.000278965738112265
909,0.000278322181745721
910,0.000277680110554287
911,0.000277039521104021
912,0.000276400409969037
913,0.000275762773731473
914,0.000275126608981463
915,0.000274491912317103
916,0.000273858680344467
917,0.000273226909677555
918,0.000272596596938291
919,0.000271967738756486
920,0.000271340331769836
921,0.000270714372623893
922,0.000270089857972047
923,0.000269466784475505
924,0.000268845148803271
925,0.000268224947632137
926,0.000267606177646651
927,0.000266988835539088
928,0.000266372918009456
929,0.000265758421765472
930,0.000265145343522526
931,0.000264533680003667
932,0.000263923427939603
933,0.000263314584068649
934,0.000262707145136745
935,0.000262101107897404
936,0.000261496469111723
937,0.000260893225548341
938,0.000260291373983421
939,0.000259690911200641
940,0.000259091833991198
941,0.000258494139153742
942,0.000257897823494373
943,0.000257302883826649
944,0.000256709316971554
945,0.000256117119757454
946,0.000255526289020106
947,0.000254936821602641
948,0.000254348714355542
949,0.000253761964136612
950,0.000253176567810961
951,0.000252592522251008
952,0.000252009824336446
953,0.000251428470954237
954,0.000250848458998554
955,0.000250269785370818
956,0.00024969244697966
957,0.000249116440740876
958,0.000248541763577465
959,0.000247968412419553
960,0.000247396384204424
961,0.000246825675876459
962,0.000246256284387158
963,0.000245688206695087
964,0.000245121439765913
965,0.000244555980572317
966,0.00024399182609405
967,0.00024342897331784
968,0.000242867419237433
969,0.000242307160853572
970,0.000241748195173942
971,0.000241190519213197
972,0.000240634129992905
973,0.000240079024541559
974,0.000239525199894557
975,0.000238972653094162
976,0.000238421381189522
977,0.000237871381236618
978,0.000237322650298271
979,0.00023677518544413
980,0.000236228983750626
981,0.00023568404230098
982,0.000235140358185182
983,0.00023459792849997
984,0.000234056750348822
985,0.000233516820841934
986,0.000232978137096202
987,0.000232440696235215
988,0.000231904495389226
989,0.000231369531695141
990,0.000230835802296516
991,0.000230303304343522
992,0.000229772034992942
993,0.000229241991408149
994,0.000228713170759081
995,0.000228185570222265
996,0.000227659186980742
997,0.000227134018224101
998,0.000226610061148442
999,0.00022608731295634
1000,0.000225565770856897


==> 3d_mpfa_GMRES_right_multiscale_ILU0x1.csv <==
0,1
1,0.00702501408702051
2,0.00169629204905008
3,0.000492474324125335
4,0.000118834015674962
5,2.28878833867499e-05
6,5.82943587532422e-06
7,1.35044664633815e-06
8,2.71371694062652e-07
9,6.18147688245972e-08
10,1.45213318421488e-08
11,3.22509422040555e-09


==> 3d_mpfa_GMRES_right_multiscale_SGSx1.csv <==
0,1
1,0.122484402282238
2,0.0633543168077811
3,0.0348841253034999
4,0.0240517265510835
5,0.0176378705676892
6,0.0132366388286203
7,0.0100567563523176
8,0.00756109773881842
9,0.0058535137700047
10,0.00479851728716402
11,0.00390922485452473
12,0.0030825803809091
13,0.00238990211410689
14,0.0019240753235159
15,0.0015296869346045
16,0.00118978966804198
17,0.000910134151154175
18,0.000700743737461148
19,0.000545000272201573
20,0.000423750023486302
21,0.000319949688769006
22,0.000244680677575337
23,0.000189901209601822
24,0.000150466421707294
25,0.000118419703015231
26,9.27978996530063e-05
27,7.33968328121235e-05
28,5.85785401996444e-05
29,4.63291863111465e-05
30,3.6328124143834e-05
31,2.85088023981253e-05
32,2.22527303579217e-05
33,1.72684467502044e-05
34,1.35953312657378e-05
35,1.06476275834896e-05
36,8.2025380907425e-06
37,6.33306106004561e-06
38,4.85622105815148e-06
39,3.71863430382098e-06
40,2.80753078476778e-06
41,2.10252710520321e-06
42,1.58075172581691e-06
43,1.19237629133152e-06
44,8.94287766663911e-07
45,6.80717080996925e-07
46,5.23188536925032e-07
47,4.09145724357534e-07
48,3.21828259720806e-07
49,2.53903449996563e-07
50,2.00654111670775e-07
51,1.61263159824415e-07
52,1.27618607685641e-07
53,1.01273401024592e-07
54,8.08365233550751e-08
55,6.42712283082352e-08
56,5.10329585928881e-08
57,4.05428074131157e-08
58,3.19935793241843e-08
59,2.47563410984053e-08
60,1.91226212055469e-08
61,1.48966357164433e-08
62,1.13375483345954e-08
63,8.77389826548835e-09


==> 3d_mpfa_GMRES_right_smoother_ILU0x1.csv <==
0,1
1,0.0998345486143144
2,0.0450534291157804
3,0.0267140586414226
4,0.0182932837060052
5,0.0135343407071646
6,0.0105998178430466
7,0.00868885980829765
8,0.00729091966246612
9,0.00621036801039654
10,0.0053295575485376
11,0.00461960335914021
12,0.00406877546868745
13,0.00363152590451339
14,0.00327110308832041
15,0.00296265152608777
16,0.00269972214297978
17,0.00247029234962009
18,0.00223952365234355
19,0.00190388239998481
20,0.00119142585136256
21,0.000409844379132837
22,0.000177865728664477
23,0.000126717618396557
24,8.93497035458458e-05
25,7.56837180230606e-05
26,6.45088775510145e-05
27,5.68949683013142e-05
28,4.89886773396197e-05
29,4.16148924236229e-05
30,3.53198187407614e-05
31,2.77614132781212e-05
32,2.05554506237739e-05
33,1.37634909228241e-05
34,8.94273546778603e-06
35,6.24984196873378e-06
36,4.65332467752668e-06
37,3.61488178262613e-06
38,2.72538970791065e-06
39,1.75237222876972e-06
40,1.12201287070911e-06
41,8.50935683010171e-07
42,6.3997178940767e-07
43,4.48661910519357e-07
44,3.23666390102916e-07
45,1.93485372796422e-07
46,1.04943875179445e-07
47,6.81464419238503e-08
48,4.02108340683941e-08
49,2.20269134861657e-08
50,1.17763953643633e-08
51,7.02287351216287e-09


==> 3d_mpfa_GMRES_right_smoother_SGSx1.csv <==
0,1
1,0.861121422804812
2,0.310628238151523
3,0.252663911716272
4,0.165983921811385
5,0.131801870286216
6,0.11048737456038
7,0.0875441266855711
8,0.0752921506808331
9,0.065550095729558
10,0.0564225558659951
11,0.0497951416277022
12,0.0448832646304663
13,0.0398039748131683
14,0.0360096481091095
15,0.0332067690011419
16,0.0302743903688216
17,0.0278795588933755
18,0.0260550009305549
19,0.0241050205030916
20,0.022510273903849
21,0.0210803180839806
22,0.0198153518379184
23,0.0186507875848423
24,0.0176186205623409
25,0.0167108329611283
26,0.0157864019974409
27,0.0149638993085981
28,0.0142275771062341
29,0.0135448876865261
30,0.0129088814375196
31,0.0123392429634252
32,0.0118241498035813
33,0.0113381056486341
34,0.0108712543459053
35,0.0104651920988878
36,0.0100666439179959
37,0.00969760231761003
38,0.00933977285833758
39,0.00901467020666354
40,0.00869539615036252
41,0.00839630484322845
42,0.00812026400737892
43,0.00785069432919469
44,0.00759584320551372
45,0.00736862326631311
46,0.00714756800019843
47,0.00694194250716504
48,0.00674532099742862
49,0.00655448260276387
50,0.00635811137152819
51,0.00617633303697245
52,0.00600694666719552
53,0.0058360574275971
54,0.00567232286635994
55,0.00552039586246236
56,0.00537312825174604
57,0.0052314279726619
58,0.00510003341921587
59,0.00497232190458579
60,0.00484909191430751
61,0.00473315643699604
62,0.00462345305336468
63,0.00451328019531433
64,0.00440784998784929
65,0.00430668838689732
66,0.00421117063072353
67,0.0041181291864492
68,0.00402943570207675
69,0.00394671786212139
70,0.00386564866177841
71,0.00379020148606392
72,0.00371918524624447
73,0.00365052407687244
74,0.00358410685130945
75,0.003517236270424
76,0.00345213964908367
77,0.00338687017641599
78,0.00332278317383362
79,0.00326186339884052
80,0.00320208367772746
81,0.00314501818333206
82,0.00309134017798729
83,0.00304230729026143
84,0.00299200249148644
85,0.00294432731345817
86,0.0028971737711192
87,0.00284996535579741
88,0.00280297876204284
89,0.00275979772114763
90,0.00271861244428161
91,0.00267751399959662
92,0.00263616807296099
93,0.00259476293235803
94,0.00255280677664352
95,0.00251102284186894
96,0.00247175028030772
97,0.00243405587127444
98,0.00239689124644974
99,0.00236121271424772
100,0.00232436644724728
101,0.00228836955308503
102,0.0022513625863004
103,0.00221426308343518
104,0.00217318680066327
105,0.00212750295434942
106,0.00207088132995168
107,0.00199785209631308
108,0.00189764713387674
109,0.00175964431501385
110,0.00156953414982226
111,0.00134043068370147
112,0.0010812548717619
113,0.000838308618701761
114,0.000635195235473162
115,0.000486901897073903
116,0.000395192812256382
117,0.000338518332514028
118,0.000305331877719079
119,0.000283650930097454
120,0.000266704267827275
121,0.000250515557776188
122,0.000232384939019775
123,0.000213432933748117
124,0.000195777328592943
125,0.000182173198256398
126,0.000171766734251324
127,0.000162655280147523
128,0.000153142236212236
129,0.000143042619307096
130,0.000133367684224716
131,0.000125491834115954
132,0.000120347984795203
133,0.000115954998475832
134,0.000111854012542764
135,0.000107033185053899
136,0.00010207877282469
137,9.77150876478179e-05
138,9.45284342444165e-05
139,9.19085537266173e-05
140,8.94293256154258e-05
141,8.64187986838883e-05
142,8.30917330429307e-05
143,8.03251572949576e-05
144,7.81770050447925e-05
145,7.65312745468083e-05
146,7.4514775840067e-05
147,7.23235025739582e-05
148,7.0027774502831e-05
149,6.80832517417935e-05
150,6.63985934693698e-05
151,6.46588193590774e-05
152,6.27056834601201e-05
153,6.07796280932982e-05
154,5.90327426198677e-05
155,5.77765285175646e-05
156,5.65202105666993e-05
157,5.52597684475528e-05
158,5.38340285638241e-05
159,5.25516638300319e-05
160,5.15551294941051e-05
161,5.0470636176942e-05
162,4.93948061601583e-05
163,4.82014491786424e-05
164,4.72750203695583e-05
165,4.6424754939284e-05
166,4.55677980293103e-05
167,4.45150636986828e-05
168,4.33619151870543e-05
169,4.22310742110246e-05
170,4.10521651125751e-05
171,3.97079583816365e-05
172,3.80636339474043e-05
173,3.64973726102417e-05
174,3.50588670762028e-05
175,3.36536229935328e-05
176,3.20838781489284e-05
177,3.04800909840819e-05
178,2.90606408235312e-05
179,2.77969164606794e-05
180,2.64578420375525e-05
181,2.49631515358333e-05
182,2.34532333465013e-05
183,2.22706193545491e-05
184,2.11639087994891e-05
185,2.00125656658064e-05
186,1.88259046812768e-05
187,1.7827286646264e-05
188,1.69710968473138e-05
189,1.61532024232486e-05
190,1.52827048207977e-05
191,1.44680901361654e-05
192,1.37429932553207e-05
193,1.30241948693355e-05
194,1.22538933136959e-05
195,1.1474891139688e-05
196,1.07995982723692e-05
197,1.0182486434766e-05
198,9.57321448073544e-06
199,8.95388400780696e-06
200,8.40708063438177e-06
201,7.97284134847421e-06
202,7.54372930562007e-06
203,7.11404783946325e-06
204,6.72392382910985e-06
205,6.36527185772762e-06
206,6.049945378988e-06
207,5.7087794346316e-06
208,5.40254727037738e-06
209,5.13033390508785e-06
210,4.87116711324372e-06
211,4.60749039145601e-06
212,4.34139155852624e-06
213,4.10501483376849e-06
214,3.87084918301221e-06
215,3.64107961946788e-06
216,3.39387890170762e-06
217,3.1908925834232e-06
218,3.00208255115934e-06
219,2.84089412998605e-06
220,2.67851572094005e-06
221,2.54952055154732e-06
222,2.43436824419005e-06
223,2.32968449542906e-06
224,2.22618503726067e-06
225,2.12881096974954e-06
226,2.03958739722799e-06
227,1.94706160534766e-06
228,1.84876387750946e-06
229,1.75387514576767e-06
230,1.67124595912482e-06
231,1.58882630121591e-06
232,1.50813461377536e-06
233,1.43280206955114e-06
234,1.36540981259782e-06
235,1.30147995490749e-06
236,1.23642011021547e-06
237,1.17195157056914e-06
238,1.11455624177884e-06
239,1.05393742925056e-06
240,9.90857844856491e-07
241,9.26923031592017e-07
242,8.70488250991512e-07
243,8.15682929278599e-07
244,7.60727863449288e-07
245,7.0801695943818e-07
246,6.61416142105824e-07
247,6.14818700881013e-07
248,5.69076693029657e-07
249,5.24540070779534e-07
250,4.85618746871956e-07
251,4.52538039094258e-07
252,4.20319980597142e-07
253,3.90851374218704e-07
254,3.65630429683498e-07
255,3.41510272439986e-07
256,3.18033255956847e-07
257,2.95764532815021e-07
258,2.7614266777207e-07
259,2.60137497939376e-07
260,2.44595163326335e-07
261,2.32090730820388e-07
262,2.20206587603269e-07
263,2.0959379023158e-07
264,1.97700153857575e-07
265,1.85734518122886e-07
266,1.73772691317203e-07
267,1.61063498474233e-07
268,1.48145666488235e-07
269,1.34929878732804e-07
270,1.21820831153311e-07
271,1.08588773227847e-07
272,9.50313813686958e-08
273,8.24459547841707e-08
274,7.11446735473743e-08
275,6.19294601932477e-08
276,5.44705342383297e-08
277,4.8565674229717e-08
278,4.39113923251011e-08
279,3.98018120501384e-08
280,3.61210486797274e-08
281,3.26903372413614e-08
282,2.9513171796496e-08
283,2.65862409043502e-08
284,2.3897975535643e-08
285,2.15862989080062e-08
286,1.955996806383e-08
287,1.76881103277802e-08
288,1.59279034495785e-08
289,1.43998308878116e-08
290,1.30629103700084e-08
291,1.18949100981886e-08
292,1.08312982585586e-08
293,9.89496473710122e-09


==> 3d_mpfa_RICHARDSON_multiscale_ILU0x1.csv <==
0,1
1,0.00702542600597689
2,0.00190527597894171
3,0.000895137566045769
4,0.000442936364325127
5,0.000225138145477986
6,0.000115263820404696
7,5.9264071646593e-05
8,3.05459069012807e-05
9,1.57719153710258e-05
10,8.15433070427064e-06
11,4.22024554618726e-06
12,2.18593781247221e-06
13,1.13296820490447e-06
14,5.87520200403501e-07
15,3.04796975552037e-07
16,1.58178706476129e-07
17,8.21123830627954e-08
18,4.26355320536999e-08
19,2.21421813218146e-08
20,1.15011518337785e-08
21,5.97480278911162e-09


==> 3d_mpfa_RICHARDSON_multiscale_SGSx1.csv <==
0,1
1,0.124575914405406
2,0.0788428637714325
3,0.0585272622130738
4,0.0461328913855561
5,0.0378545675250605
6,0.032038667465899
7,0.0277895686540921
8,0.0245736528773703
9,0.0220593573492501
10,0.0200352604578772
11,0.0183635730282962
12,0.0169525272815625
13,0.0157396192789469
14,0.0146812812177764
15,0.0137464238702167
16,0.0129123372268921
17,0.0121620463098613
18,0.0114825774328832
19,0.0108638026009055
20,0.0102976566779819
21,0.00977759858656273
22,0.00929823463730183
23,0.00885505110983528
24,0.00844422145088838
25,0.00806246509684658
26,0.00770694246160312
27,0.00737517557262612
28,0.0070649871214755
29,0.0067744529015594
30,0.0065018641046961
31,0.00624569697585175
32,0.00600458803660389
33,0.00577731358396324
34,0.00556277252000529
35,0.0053599718148387
36,0.00516801408184623
37,0.00498608687100447
38,0.00481345337812391
39,0.00464944433519082
40,0.00449345089674823
41,0.00434491837437889
42,0.00420334069941567
43,0.00406825551542815
44,0.00393923981864825
45,0.00381590607754084
46,0.00369789877310261
47,0.0035848913098684
48,0.00347658325445364
49,0.00337269786415599
50,0.00327297987290643
51,0.00317719350589768
52,0.00308512069766496
53,0.00299655949139105
54,0.00291132259975187
55,0.00282923610990627
56,0.00275013831718289
57,0.00267387867374791
58,0.0026003168400769
59,0.0025293218283929
60,0.00246077122842946
61,0.00239455050693551
62,0.00233055237326411
63,0.00226867620425549
64,0.00220882752230742
65,0.00215091752123974
66,0.00209486263510376
67,0.00204058414562982
68,0.00198800782445024
69,0.00193706360665823
70,0.00188768529262878
71,0.00183981027533958
72,0.00179337929073074
73,0.00174833618890431
74,0.00170462772417405
75,0.00166220336220092
76,0.0016210151026224
77,0.00158101731574818
78,0.00154216659203478
79,0.0015044216031876
80,0.00146774297385344
81,0.00143209316296606
82,0.00139743635389485
83,0.00136373835264865
84,0.00133096649343454
85,0.0012990895509541
86,0.00126807765887683
87,0.00123790223397456
88,0.00120853590546689
89,0.00117995244913831
90,0.00115212672586713
91,0.00112503462420719
92,0.001098653006706
93,0.0010729596596802
94,0.00104793324617749
95,0.00102355326189086
96,0.000999799993805941
97,0.000976654481371887
98,0.000954098480033932
99,0.00093211442692841
100,0.000910685408618962
101,0.000889795130703375
102,0.000869427889182904
103,0.000849568543459117
104,0.000830202490854603
105,0.00081131564255366
106,0.000792894400873618
107,0.00077492563776935
108,0.000757396674504335
109,0.00074029526239626
110,0.000723609564594266
111,0.000707328138795157
112,0.000691439920858472
113,0.000675934209259537
114,0.000660800650332462
115,0.000646029224247296
116,0.000631610231685833
117,0.000617534281177792
118,0.000603792277041926
119,0.000590375407917411
120,0.0005772751358385
121,0.000564483185826724
122,0.000551991535967487
123,0.000539792407952436
124,0.0005278782580489
125,0.000516241768486868
126,0.000504875839228955
127,0.000493773580111687
128,0.000482928303333128
129,0.000472333516270191
130,0.000461982914605287
131,0.000451870375757272
132,0.000441989952581408
133,0.000432335867346335
134,0.000422902505957541
135,0.000413684412422875
136,0.000404676283546861
137,0.000395872963840035
138,0.000387269440638265
139,0.000378860839414222
140,0.000370642419278841
141,0.000362609568655136
142,0.000354757801133542
143,0.000347082751473172
144,0.000339580171767735
145,0.000332245927757127
146,0.000325075995272809
147,0.000318066456824453
148,0.000311213498311611
149,0.000304513405852935
150,0.000297962562739553
151,0.000291557446494486
152,0.000285294626038154
153,0.000279170758961702
154,0.000273182588889824
155,0.000267326942942171
156,0.000261600729282638
157,0.000256000934754435
158,0.000250524622594834
159,0.000245168930233835
160,0.000239931067162188
161,0.000234808312874169
162,0.00022979801488199
163,0.000224897586792433
164,0.000220104506449935
165,0.000215416314141335
166,0.000210830610857079
167,0.000206345056611982
168,0.000201957368817647
169,0.000197665320709542
170,0.00019346673982351
171,0.000189359506520254
172,0.000185341552554713
173,0.000181410859695754
174,0.0001775654583814
175,0.000173803426423609
176,0.000170122887745216
177,0.000166522011162664
178,0.000162999009197602
179,0.000159552136935856
180,0.00015617969090874
181,0.000152880008016413
182,0.000149651464477185
183,0.000146492474814127
184,0.00014340149086481
185,0.000140377000826813
186,0.000137417528326277
187,0.000134521631512498
188,0.000131687902186503
189,0.000128914964942811
190,0.000126201476346159
191,0.000123546124126597
192,0.000120947626397265
193,0.000118404730896168
194,0.000115916214247145
195,0.000113480881243197
196,0.000111097564148805
197,0.00010876512202011
198,0.00010648244004803
199,0.000104248428914355
200,0.000102062024169972
201,9.99221856232981e-05
202,9.7827896755393e-05
203,9.57781641407306e-05
204,9.37720168891805e-05
205,9.18085061026586e-05
206,8.98867043425301e-05
207,8.8005705116459e-05
208,8.61646223739657e-05
209,8.43625900184361e-05
210,8.25987614308626e-05
211,8.08723090048193e-05
212,7.91824236960102e-05
213,7.75283145814545e-05
214,7.59092084309027e-05
215,7.43243492896112e-05
216,7.27729980694681e-05
217,7.12544321558403e-05
218,6.97679450180292e-05
219,6.83128458340761e-05
220,6.68884591221555e-05
221,6.54941243860076e-05
222,6.41291957635155e-05
223,6.27930416858618e-05
224,6.14850445482613e-05
225,6.02046003853521e-05
226,5.89511185577347e-05
227,5.77240214401384e-05
228,5.65227441276447e-05
229,5.53467341382673e-05
230,5.41954511301508e-05
231,5.30683666238787e-05
232,5.19649637278807e-05
233,5.08847368776354e-05
234,4.98271915749873e-05
235,4.87918441360099e-05
236,4.77782214466109e-05
237,4.67858607205917e-05
238,4.58143092663796e-05
239,4.48631242605642e-05
240,4.39318725182177e-05
241,4.30201302846538e-05
242,4.21274830139244e-05
243,4.12535251670789e-05
244,4.0397860007569e-05
245,3.95600994036291e-05
246,3.87398636348857e-05
247,3.7936781204567e-05
248,3.71504886554045e-05
249,3.6380630389751e-05
250,3.56268584935713e-05
251,3.48888325664788e-05
252,3.41662195516411e-05
253,3.34586935771723e-05
254,3.27659357910782e-05
255,3.20876342089295e-05
256,3.14234835596131e-05
257,3.07731851395214e-05
258,3.01364466634336e-05
259,2.95129821243999e-05
260,2.89025116554857e-05
261,2.83047613947883e-05
262,2.7719463350371e-05
263,2.71463552746676e-05
264,2.65851805349239e-05
265,2.60356879919172e-05
266,2.54976318780119e-05
267,2.49707716806623e-05
268,2.44548720256204e-05
269,2.39497025665173e-05
270,2.34550378711157e-05
271,2.29706573188778e-05
272,2.24963449923048e-05
273,2.20318895749617e-05
274,2.15770842521983e-05
275,2.11317266127795e-05
276,2.0695618550203e-05
277,2.02685661740666e-05
278,1.98503797147108e-05
279,1.94408734361078e-05
280,1.903986554428e-05
281,1.86471781059755e-05
282,1.82626369653753e-05
283,1.7886071657155e-05
284,1.75173153318774e-05
285,1.7156204675613e-05
286,1.68025798332638e-05
287,1.64562843354389e-05
288,1.61171650222863e-05
289,1.57850719756555e-05
290,1.54598584482435e-05
291,1.5141380792389e-05
292,1.48294983975592e-05
293,1.4524073622403e-05
294,1.42249717317854e-05
295,1.39320608346914e-05
296,1.36452118219574e-05
297,1.33642983063415e-05
298,1.30891965674767e-05
299,1.28197854906021e-05
300,1.25559465117394e-05
301,1.22975635656506e-05
302,1.204452302955e-05
303,1.17967136706423e-05
304,1.15540265983489e-05
305,1.13163552092772e-05
306,1.10835951440563e-05
307,1.08556442351848e-05
308,1.0632402459964e-05
309,1.04137719003103e-05
310,1.01996566902769e-05
311,9.98996297691132e-06
312,9.78459887879902e-06
313,9.58347443906412e-06
314,9.38650158863019e-06
315,9.19359410481949e-06
316,9.00466757056278e-06
317,8.81963933872432e-06
318,8.63842849328926e-06
319,8.46095581166268e-06
320,8.28714373025295e-06
321,8.11691630911993e-06
322,7.95019919547708e-06
323,7.78691959384198e-06
324,7.62700622961278e-06
325,7.47038931799478e-06
326,7.3170005333488e-06
327,7.16677297823851e-06
328,7.01964115067656e-06
329,6.8755409190099e-06
330,6.73440948795281e-06
331,6.59618537482232e-06
332,6.46080838010254e-06
333,6.3282195582404e-06
334,6.19836119480527e-06
335,6.07117677973298e-06
336,5.94661097835352e-06
337,5.82460961192414e-06
338,5.70511962886351e-06
339,5.58808908425892e-06
340,5.47346711437221e-06
341,5.36120391507366e-06
342,5.25125071858103e-06
343,5.14355977360519e-06
344,5.03808432040088e-06
345,4.93477857369239e-06
346,4.83359770208882e-06
347,4.7344978022562e-06
348,4.63743588865077e-06
349,4.54236986536561e-06
350,4.44925851439757e-06
351,4.35806147298292e-06
352,4.26873921735501e-06
353,4.18125304371509e-06
354,4.095565054081e-06
355,4.01163813554647e-06
356,3.92943594751707e-06
357,3.84892290176949e-06
358,3.77006415080353e-06
359,3.69282556806957e-06
360,3.61717373681367e-06
361,3.54307593283649e-06
362,3.47050010941179e-06
363,3.39941488641897e-06
364,3.32978953235939e-06
365,3.26159395494444e-06
366,3.19479868311373e-06
367,3.12937485841555e-06
368,3.06529421897875e-06
369,3.00252908851673e-06
370,2.94105236575112e-06
371,2.88083750805399e-06
372,2.82185852405908e-06
373,2.76408996026119e-06
374,2.70750688860719e-06
375,2.65208489878613e-06
376,2.59780008494099e-06
377,2.54462903503078e-06
378,2.4925488224089e-06
379,2.44153699449899e-06
380,2.39157156213885e-06
381,2.34263099145837e-06
382,2.29469419412223e-06
383,2.24774051702891e-06
384,2.2017497341763e-06
385,2.1567020381182e-06
386,2.11257802929769e-06
387,2.0693587109468e-06
388,2.02702547647535e-06
389,1.98556010540236e-06
390,1.94494475250091e-06
391,1.90516194211077e-06
392,1.86619455722455e-06
393,1.82802583713147e-06
394,1.79063936479146e-06
395,1.7540190623736e-06
396,1.71814918463857e-06
397,1.68301431081416e-06
398,1.64859933882032e-06
399,1.61488947624797e-06
400,1.58187023844031e-06
401,1.5495274363858e-06
402,1.51784717683763e-06
403,1.48681585182342e-06
404,1.45642013218447e-06
405,1.42664696593599e-06
406,1.39748356946091e-06
407,1.36891742177647e-06
408,1.34093626022652e-06
409,1.31352807547641e-06
410,1.28668110579927e-06
411,1.26038383029477e-06
412,1.23462496615067e-06
413,1.20939346398676e-06
414,1.18467850030086e-06
415,1.16046947500491e-06
416,1.13675600724274e-06
417,1.11352792922167e-06
418,1.09077528161506e-06
419,1.06848831088964e-06
420,1.04665746455e-06
421,1.02527338605654e-06
422,1.0043269119814e-06
423,9.83809066911828e-07
424,9.63711060458394e-07
425,9.44024282283131e-07
426,9.24740301147556e-07
427,9.05850857063492e-07
428,8.87347860533593e-07
429,8.69223388966555e-07
430,8.51469682452512e-07
431,8.34079140612382e-07
432,8.1704431938216e-07
433,8.00357926189776e-07
434,7.84012821474821e-07
435,7.68002010017805e-07
436,7.52318641453951e-07
437,7.36956005273657e-07
438,7.21907529744344e-07
439,7.07166777320973e-07
440,6.92727444029102e-07
441,6.78583353905607e-07
442,6.64728458711942e-07
443,6.51156834523571e-07
444,6.378626783232e-07
445,6.24840307172686e-07
446,6.12084154365818e-07
447,5.99588767623492e-07
448,5.87348806300588e-07
449,5.7535903949837e-07
450,5.63614345119639e-07
451,5.52109703700988e-07
452,5.408402001268e-07
453,5.29801021255745e-07
454,5.18987450161142e-07
455,5.08394868906619e-07
456,4.98018753175459e-07
457,4.87854672196581e-07
458,4.7789828645948e-07
459,4.68145343103301e-07
460,4.58591680006876e-07
461,4.49233217409878e-07
462,4.40065961204452e-07
463,4.31085997940644e-07
464,4.22289494847937e-07
465,4.13672698894943e-07
466,4.05231932203337e-07
467,3.96963593283671e-07
468,3.88864154387632e-07
469,3.80930159574397e-07
470,3.73158224297009e-07
471,3.65545034197686e-07
472,3.58087341169762e-07
473,3.50781964320358e-07
474,3.4362578882372e-07
475,3.36615762431257e-07
476,3.29748896204541e-07
477,3.23022262389748e-07
478,3.16432992990914e-07
479,3.09978278118462e-07
480,3.03655367998429e-07
481,2.97461566265722e-07
482,2.91394232652062e-07
483,2.85450782127783e-07
484,2.79628681084038e-07
485,2.73925449089025e-07
486,2.68338655417006e-07
487,2.62865920007711e-07
488,2.57504910745682e-07
489,2.52253344144221e-07
490,2.47108983118221e-07
491,2.42069636690716e-07
492,2.3713315672776e-07
493,2.32297442070645e-07
494,2.27560434042597e-07
495,2.22920112917262e-07
496,2.1837450440381e-07
497,2.13921673005066e-07
498,2.09559722547647e-07
499,2.05286795082117e-07
500,2.01101072521041e-07
501,1.97000772446898e-07
502,1.92984149997236e-07
503,1.89049494805709e-07
504,1.85195132313889e-07
505,1.81419423031569e-07
506,1.77720759138153e-07
507,1.74097565861736e-07
508,1.70548303159622e-07
509,1.67071460100835e-07
510,1.6366555736912e-07
511,1.60329145440051e-07
512,1.57060805551441e-07
513,1.53859146971175e-07
514,1.50722807972372e-07
515,1.47650454414846e-07
516,1.44640778951888e-07
517,1.41692501964182e-07
518,1.38804370252731e-07
519,1.35975153975942e-07
520,1.33203651554078e-07
521,1.30488683296441e-07
522,1.27829096078597e-07
523,1.25223757857527e-07
524,1.2267156128884e-07
525,1.20171421268013e-07
526,1.1772227547493e-07
527,1.15323082076562e-07
528,1.12972821282985e-07
529,1.10670495097137e-07
530,1.0841512320757e-07
531,1.06205749019586e-07
532,1.04041431470685e-07
533,1.01921252590773e-07
534,9.98443104054341e-08
535,9.78097228395379e-08
536,9.58166244943299e-08
537,9.38641695470729e-08
538,9.19515281769205e-08
539,9.00778870987737e-08
540,8.82424508864516e-08
541,8.64444400943895e-08
542,8.46830903871502e-08
543,8.29576543010414e-08
544,8.1267397639631e-08
545,7.96116034558646e-08
546,7.79895685029577e-08
547,7.64006032507464e-08
548,7.48440333047367e-08
549,7.3319197857863e-08
550,7.18254491147061e-08
551,7.03621530302305e-08
552,6.89286870726241e-08
553,6.75244438032906e-08
554,6.61488270159177e-08
555,6.48012524173438e-08
556,6.34811476376795e-08
557,6.21879523618689e-08
558,6.09211185490843e-08
559,5.96801062524808e-08
560,5.84643908494291e-08
561,5.72734550075412e-08
562,5.61067940197056e-08
563,5.496391263756e-08
564,5.38443250037315e-08
565,5.27475568538096e-08
566,5.16731415082804e-08
567,5.06206252546971e-08
568,4.95895590776294e-08
569,4.85795070951385e-08
570,4.75900400793066e-08
571,4.66207377395612e-08
572,4.56711894149681e-08
573,4.47409923926273e-08
574,4.38297513696877e-08
575,4.29370803109081e-08
576,4.20626000917739e-08
577,4.12059407107032e-08
578,4.03667372670463e-08
579,3.95446347724238e-08
580,3.87392841875215e-08
581,3.79503442792098e-08
582,3.71774801212976e-08
583,3.64203638324997e-08
584,3.56786746213562e-08
585,3.49520971779429e-08
586,3.42403247542393e-08
587,3.3543053853847e-08
588,3.28599904458385e-08
589,3.21908437034253e-08
590,3.15353300874003e-08
591,3.08931719227032e-08
592,3.02640971369878e-08
593,2.96478378528581e-08
594,2.90441345492926e-08
595,2.84527300637478e-08
596,2.78733738570435e-08
597,2.7305820426138e-08
598,2.67498289019183e-08
599,2.62051645626589e-08
600,2.56715953950677e-08
601,2.5148895561333e-08
602,2.46368434862079e-08
603,2.41352226744663e-08
604,2.36438198336645e-08
605,2.31624267528174e-08
606,2.26908395309281e-08
607,2.22288586207513e-08
608,2.17762881793391e-08
609,2.13329357778183e-08
610,2.08986140744307e-08
611,2.04731393068817e-08
612,2.00563299826037e-08
613,1.96480110654167e-08
614,1.92480080303696e-08
615,1.88561524564009e-08
616,1.84722780483421e-08
617,1.80962222862459e-08
618,1.77278247847859e-08
619,1.73669310447375e-08
620,1.7013387300697e-08
621,1.66670435994351e-08
622,1.6327753763263e-08
623,1.59953738507039e-08
624,1.56697627842025e-08
625,1.53507832643164e-08
626,1.50382994534395e-08
627,1.47321794642814e-08
628,1.44322934409403e-08
629,1.41385146646242e-08
630,1.3850717711417e-08
631,1.35687824344334e-08
632,1.32925877368545e-08
633,1.30220174484362e-08
634,1.27569569294256e-08
635,1.24972942488299e-08
636,1.22429182656432e-08
637,1.19937225685455e-08
638,1.17496013143585e-08
639,1.15104503853618e-08
640,1.12761692029813e-08
641,1.10466581001354e-08
642,1.08218209749634e-08
643,1.06015610201681e-08
644,1.03857863279515e-08
645,1.01744048889855e-08
646,9.96732768643925e-09


==> 3d_mpfa_RICHARDSON_smoother_ILU0x1.csv <==
0,1
1,0.106968889583877
2,0.0574826641736941
3,0.0407162440664325
4,0.0320567548686643
5,0.026702567905825
6,0.023036114508798
7,0.0203516735717489
8,0.0182917299678201
9,0.0166553483068957
10,0.0153205989440664
11,0.0142089718861758
12,0.0132674684873196
13,0.0124589105547542
14,0.0117563778584244
15,0.0111398546171689
16,0.0105941218429467
17,0.0101073845979055
18,0.00967034989819461
19,0.0092755904489455
20,0.00891709513159753
21,0.00858994474945245
22,0.00829007376651311
23,0.00801409232514781
24,0.00775915131495322
25,0.00752283871175211
26,0.00730309897904501
27,0.00709816971610685
28,0.00690653136753532
29,0.00672686693948258
30,0.00655802946369208
31,0.0063990155188376
32,0.00624894352998485
33,0.00610703586829491
34,0.00597260399634956
35,0.00584503607165618
36,0.00572378654730427
37,0.0056083674052398
38,0.00549834073187827
39,0.0053933124033949
40,0.0052929266930614
41,0.00519686164842985
42,0.00510482511423807
43,0.00501655129926668
44,0.00493179780330182
45,0.00485034303479348
46,0.004771983961489
47,0.0046965341458328
48,0.00462382202469779
49,0.00455368939940307
50,0.00448599010723265
51,0.00442058885003931
52,0.00435736015914147
53,0.00429618747875371
54,0.00423696235273332
55,0.00417958370156354
56,0.00412395717830329
57,0.00406999459376299
58,0.00401761340247513
59,0.0039667362421381
60,0.00391729052016796
61,0.00386920804181184
62,0.00382242467498052
63,0.00377688004757243
64,0.00373251727358333
65,0.00368928270475753
66,0.00364712570493375
67,0.00360599844458337
68,0.00356585571334442
69,0.00352665474861557
70,0.00348835507850649
71,0.00345091837764256
72,0.00341430833449974
73,0.00337849052909791
74,0.00334343232002135
75,0.00330910273985012
76,0.00327547239819244
77,0.00324251339160274
78,0.00321019921974745
79,0.00317850470725269
80,0.00314740593073328
81,0.00311688015055317
82,0.00308690574691949
83,0.0030574621599534
84,0.00302852983341891
85,0.00300009016182219
86,0.00297212544062793
87,0.00294461881935796
88,0.00291755425736579
89,0.00289091648209917
90,0.00286469094967752
91,0.00283886380763331
92,0.00281342185967082
93,0.00278835253231982
94,0.00276364384336027
95,0.00273928437191407
96,0.00271526323010363
97,0.00269157003618341
98,0.00266819488906269
99,0.00264512834413893
100,0.00262236139036977
101,0.00259988542851576
102,0.00257769225049025
103,0.00255577401975733
104,0.00253412325272259
105,0.00251273280106518
106,0.00249159583496044
107,0.00247070582715089
108,0.0024500565378179
109,0.00242964200021685
110,0.00240945650703492
111,0.00238949459743669
112,0.00236975104476123
113,0.0023502208448398
114,0.00233089920490289
115,0.00231178153304544
116,0.00229286342822512
117,0.00227414067076424
118,0.00225560921333377
119,0.00223726517239205
120,0.00221910482005656
121,0.00220112457638961
122,0.00218332100207353
123,0.00216569079145815
124,0.00214823076596267
125,0.00213093786781118
126,0.00211380915408937
127,0.0020968417911021
128,0.00208003304902017
129,0.002063380296799
130,0.00204688099735822
131,0.00203053270300622
132,0.00201433305110008
133,0.00199827975992633
134,0.00198237062479366
135,0.0019666035143251
136,0.00195097636694049
137,0.00193548718751977
138,0.00192013404423682
139,0.00190491506555536
140,0.00188982843738022
141,0.00187487240035402
142,0.00186004524729251
143,0.00184534532075218
144,0.00183077101072192
145,0.00181632075243371
146,0.0018019930242857
147,0.00178778634587153
148,0.00177369927611032
149,0.00175973041147366
150,0.00174587838430245
151,0.00173214186120998
152,0.0017185195415676
153,0.00170501015606639
154,0.00169161246535341
155,0.00167832525873785
156,0.00166514735296115
157,0.00165207759103283
158,0.00163911484112191
159,0.00162625799550876
160,0.00161350596958597
161,0.00160085770091296
162,0.00158831214831699
163,0.00157586829103953
164,0.00156352512792652
165,0.00155128167665818
166,0.00153913697301825
167,0.00152709007020002
168,0.00151514003814612
169,0.00150328596292217
170,0.00149152694612098
171,0.0014798621042963
172,0.00146829056842544
173,0.001456811483397
174,0.00144542400752463
175,0.00143412731208481
176,0.00142292058087635
177,0.00141180300980202
178,0.00140077380647046
179,0.00138983218981656
180,0.00137897738974062
181,0.00136820864676594
182,0.0013575252117096
183,0.0013469263453722
184,0.0013364113182404
185,0.00132597941020396
186,0.00131562991028542
187,0.00130536211638328
188,0.00129517533502629
189,0.00128506888113972
190,0.00127504207782098
191,0.00126509425612699
192,0.00125522475487022
193,0.00124543292042349
194,0.00123571810653459
195,0.00122607967414842
196,0.00121651699123635
197,0.00120702943263353
198,0.00119761637988407
199,0.0011882772210907
200,0.00117901135077273
201,0.00116981816972906
202,0.00116069708490666
203,0.00115164750927569
204,0.00114266886170733
205,0.00113376056685924
206,0.00112492205506393
207,0.00111615276222136
208,0.00110745212969695
209,0.001098819604222
210,0.00109025463779979
211,0.00108175668761269
212,0.00107332521593481
213,0.00106495969004742
214,0.00105665958215607
215,0.00104842436931266
216,0.00104025353333832
217,0.00103214656075075
218,0.00102410294269237
219,0.00101612217486198
220,0.00100820375744809
221,0.00100034719506494
222,0.000992551996690026
223,0.000984817675603482
224,0.000977143749330535
225,0.000969529739583489
226,0.000961975172208003
227,0.000954479577129098
228,0.000947042488298878
229,0.000939663443646859
230,0.000932341985030979
231,0.000925077658189051
232,0.000917870012693056
233,0.000910718601903946
234,0.000903622982926774
235,0.000896582716569337
236,0.000889597367298416
237,0.000882666503200447
238,0.000875789695940296
239,0.000868966520723553
240,0.000862196556257348
241,0.00085547938471376
242,0.00084881459169268
243,0.000842201766187428
244,0.000835640500548018
245,0.000829130390448669
246,0.000822671034853199
247,0.000816262035982562
248,0.000809902999282241
249,0.000803593533391419
250,0.000797333250111136
251,0.000791121764373993
252,0.000784958694214622
253,0.00077884366073971
254,0.000772776288099504
255,0.000766756203459297
256,0.000760783036971094
257,0.000754856421746625
258,0.000748975993830022
259,0.000743141392171098
260,0.000737352258598916
261,0.000731608237796563
262,0.000725908977275143
263,0.000720254127348621
264,0.000714643341109174
265,0.00070907627440289
266,0.000703552585805792
267,0.000698071936599451
268,0.00069263399074817
269,0.00068723841487567
270,0.000681884878242031
271,0.000676573052721476
272,0.000671302612779638
273,0.000666073235451994
274,0.000660884600321525
275,0.00065573638949836
276,0.000650628287597224
277,0.000645559981716905
278,0.000640531161420044
279,0.000635541518712212
280,0.000630590748020963
281,0.00062567854617691
282,0.000620804612393191
283,0.000615968648246088
284,0.000611170357655191
285,0.000606409446864808
286,0.000601685624424381
287,0.000596998601169854
288,0.000592348090205041
289,0.00058773380688327
290,0.00058315546878873
291,0.000578612795718981
292,0.000574105509666458
293,0.000569633334800917
294,0.000565195997452001
295,0.000560793226092211
296,0.000556424751318149
297,0.000552090305835374
298,0.00054778962444043
299,0.000543522444003835
300,0.000539288503454703
301,0.000535087543762617
302,0.000530919307922684
303,0.000526783540938757
304,0.000522679989807399
305,0.000518608403502586
306,0.000514568532959029
307,0.000510560131057459
308,0.000506582952608622
309,0.000502636754338384
310,0.000498721294872113
311,0.000494836334719742
312,0.000490981636261336
313,0.000487156963731368
314,0.000483362083205126
315,0.000479596762583124
316,0.00047586077157761
317,0.000472153881697645
318,0.000468475866234929
319,0.00046482650025045
320,0.000461205560559549
321,0.000457612825718797
322,0.000454048076012059
323,0.000450511093436948
324,0.00044700166169125
325,0.000443519566159555
326,0.000440064593900291
327,0.000436636533632215
328,0.000433235175721421
329,0.000429860312168688
330,0.000426511736596312
331,0.00042318924423526
332,0.000419892631913778
333,0.000416621698042541
334,0.00041337624260473
335,0.000410156067142204
336,0.000406960974743569
337,0.000403790770032133
338,0.000400645259154197
339,0.000397524249766803
340,0.000394427551025606
341,0.000391354973574111
342,0.000388306329530781
343,0.000385281432478918
344,0.000382280097453557
345,0.000379302140931429
346,0.000376347380819569
347,0.000373415636443331
348,0.000370506728535988
349,0.000367620479227341
350,0.000364756712033391
351,0.000361915251844612
352,0.00035909592491633
353,0.00035629855885697
354,0.000353522982617926
355,0.000350769026483616
356,0.000348036522060077
357,0.000345325302265304
358,0.000342635201319123
359,0.000339966054732426
360,0.000337317699297668
361,0.000334689973078321
362,0.000332082715399503
363,0.000329495766837922
364,0.000326928969211971
365,0.000324382165572109
366,0.000321855200191607
367,0.000319347918556298
368,0.000316860167355941
369,0.000314391794473864
370,0.000311942648979095
371,0.000309512581115003
372,0.000307101442292529
373,0.00030470908507903
374,0.000302335363191027
375,0.000299980131483588
376,0.000297643245942793
377,0.000295324563675908
378,0.000293023942903427
379,0.000290741242950069
380,0.000288476324235783
381,0.000286229048268398
382,0.000283999277633505
383,0.000281786875987329
384,0.000279591708047892
385,0.00027741363958673
386,0.000275252537421003
387,0.000273108269404887
388,0.000270980704421737
389,0.000268869712375838
390,0.000266775164185276
391,0.000264696931772945
392,0.000262634888059275
393,0.000260588906954381
394,0.000258558863349998
395,0.000256544633112954
396,0.000254546093076359
397,0.000252563121032708
398,0.000250595595725852
399,0.000248643396844165
400,0.000246706405013373
401,0.000244784501788204
402,0.000242877569646232
403,0.000240985491980064
404,0.000239108153090736
405,0.000237245438179922
406,0.000235397233343541
407,0.000233563425564574
408,0.000231743902706036
409,0.000229938553504443
410,0.000228147267562353
411,0.000226369935342717
412,0.000224606448161075
413,0.000222856698179563
414,0.000221120578399907
415,0.000219397982657422
416,0.000217688805613832
417,0.000215992942751513
418,0.000214310290367047
419,0.000212640745563809
420,0.000210984206247288
421,0.000209340571117502
422,0.000207709739664078
423,0.000206091612158476
424,0.000204486089649471
425,0.000202893073956529
426,0.000201312467663039
427,0.000199744174111599
428,0.000198188097397672
429,0.000196644142363142
430,0.000195112214591248
431,0.000193592220400445
432,0.000192084066838999
433,0.000190587661678659
434,0.000189102913409603
435,0.000187629731234688
436,0.00018616802506425
437,0.00018471770550965
438,0.000183278683878616
439,0.000181850872169565
440,0.000180434183066594
441,0.000179028529933228
442,0.000177633826808297
443,0.00017624998839956
444,0.000174876930079508
445,0.000173514567879491
446,0.000172162818484597
447,0.000170821599229153
448,0.000169490828090967
449,0.000168170423686995
450,0.000166860305267592
451,0.000165560392712203
452,0.000164270606524313
453,0.000162990867826416
454,0.000161721098355455
455,0.000160461220457628
456,0.000159211157084283
457,0.000157970831786426
458,0.000156740168710734
459,0.000155519092594594
460,0.000154307528761394
461,0.000153105403116526
462,0.000151912642141795
463,0.000150729172892146
464,0.000149554922990403
465,0.000148389820623133
466,0.000147233794536102
467,0.000146086774030232
468,0.000144948688956748
469,0.000143819469713649
470,0.000142699047240427
471,0.000141587353015033
472,0.000140484319048873
473,0.000139389877882666
474,0.00013830396258265
475,0.000137226506736652
476,0.00013615744444925
477,0.000135096710338795
478,0.000134044239532207
479,0.00013299996766237
480,0.000131963830862738
481,0.000130935765764745
482,0.000129915709493426
483,0.000128903599662987
484,0.000127899374373978
485,0.000126902972208695
486,0.000125914332228569
487,0.000124933393968294
488,0.000123960097434858
489,0.000122994383101715
490,0.000122036191906232
491,0.000121085465245636
492,0.000120142144973654
493,0.000119206173397207
494,0.000118277493271877
495,0.000117356047799908
496,0.00011644178062515
497,0.000115534635831012
498,0.000114634557936064
499,0.000113741491890965
500,0.000112855383075531
501,0.000111976177294539
502,0.000111103820775425
503,0.000110238260163558
504,0.000109379442521022
505,0.000108527315321129
506,0.000107681826447114
507,0.000106842924187499
508,0.000106010557234563
509,0.000105184674678831
510,0.000104365226008496
511,0.000103552161104569
512,0.000102745430238891
513,0.000101944984070012
514,0.000101150773641511
515,0.000100362750377517
516,9.95808660812787e-05
517,9.880507293086e-05
518,9.80353234774842e-05
519,9.72715706407799e-05
520,9.65137677084269e-05
521,9.5761868331009e-05
522,9.5015826520582e-05
523,9.42755966472158e-05
524,9.35411334363466e-05
525,9.28123919663989e-05
526,9.20893276651977e-05
527,9.13718963080913e-05
528,9.06600540148575e-05
529,8.99537572469232e-05
530,8.92529628048845e-05
531,8.85576278260868e-05
532,8.78677097814086e-05
533,8.71831664727633e-05
534,8.65039560315516e-05
535,8.58300369144611e-05
536,8.51613679022675e-05
537,8.44979080968503e-05
538,8.38396169184567e-05
539,8.31864541030069e-05
540,8.25383797010859e-05
541,8.18953540735574e-05
542,8.12573378901873e-05
543,8.06242921273098e-05
544,7.99961780654308e-05
545,7.93729572862024e-05
546,7.87545916706566e-05
547,7.81410433968217e-05
548,7.75322749371009e-05
549,7.69282490570811e-05
550,7.63289288109723e-05
551,7.573427754186e-05
552,7.51442588781002e-05
553,7.4558836730899e-05
554,7.3977975293208e-05
555,7.34016390367325e-05
556,7.28297927096979e-05
557,7.22624013350625e-05
558,7.16994302080956e-05
559,7.11408448948384e-05
560,7.05866112289014e-05
561,7.00366953104625e-05
562,6.94910635038079e-05
563,6.89496824347115e-05
564,6.8412518989931e-05
565,6.7879540312653e-05
566,6.73507138037464e-05
567,6.68260071165888e-05
568,6.63053881571491e-05
569,6.57888250813692e-05
570,6.52762862932272e-05
571,6.47677404427944e-05
572,6.42631564240913e-05
573,6.37625033737808e-05
574,6.32657506690771e-05
575,6.27728679252413e-05
576,6.22838249943952e-05
577,6.17985919636846e-05
578,6.13171391531482e-05
579,6.08394371139989e-05
580,6.03654566269311e-05
581,5.98951687000925e-05
582,5.94285445676371e-05
583,5.89655556876408e-05
584,5.85061737405677e-05
585,5.80503706275925e-05
586,5.75981184685122e-05
587,5.71493896007575e-05
588,5.67041565767665e-05
589,5.62623921628989e-05
590,5.58240693379121e-05
591,5.53891612908401e-05
592,5.49576414194317e-05
593,5.45294833288868e-05
594,5.41046608300833e-05
595,5.36831479376947e-05
596,5.32649188689585e-05
597,5.2849948041536e-05
598,5.24382100732756e-05
599,5.20296797786914e-05
600,5.16243321695329e-05
601,5.12221424512502e-05
602,5.08230860229866e-05
603,5.04271384751919e-05
604,5.00342755889801e-05
605,4.96444733336168e-05
606,4.92577078657565e-05
607,4.88739555277542e-05
608,4.84931928463592e-05
609,4.81153965311219e-05
610,4.77405434729287e-05
611,4.73686107428449e-05
612,4.69995755902892e-05
613,4.66334154421503e-05
614,4.62701079011868e-05
615,4.59096307443132e-05
616,4.55519619219542e-05
617,4.51970795560172e-05
618,4.48449619389023e-05
619,4.44955875324477e-05
620,4.41489349656406e-05
621,4.38049830344069e-05
622,4.3463710699702e-05
623,4.31250970863673e-05
624,4.27891214819109e-05
625,4.24557633351252e-05
626,4.21250022552355e-05
627,4.17968180094602e-05
628,4.14711905237974e-05
629,4.11480998793883e-05
630,4.08275263135846e-05
631,4.05094502172228e-05
632,4.01938521339485e-05
633,3.98807127588186e-05
634,3.95700129375102e-05
635,3.92617336649795e-05
636,3.89558560838619e-05
637,3.86523614840186e-05
638,3.83512313006335e-05
639,3.80524471146044e-05
640,3.7755990648773e-05
641,3.74618437693998e-05
642,3.71699884839858e-05
643,3.68804069395251e-05
644,3.65930814228752e-05
645,3.63079943583333e-05
646,3.60251283073602e-05
647,3.57444659673195e-05
648,3.5465990169845e-05
649,3.51896838812153e-05
650,3.4915530199658e-05
651,3.46435123554341e-05
652,3.43736137091647e-05
653,3.41058177513902e-05
654,3.38401081009828e-05
655,3.35764685047628e-05
656,3.33148828358633e-05
657,3.30553350932369e-05
658,3.27978094003029e-05
659,3.25422900043844e-05
660,3.22887612754266e-05
661,3.20372077049381e-05
662,3.17876139056094e-05
663,3.15399646097471e-05
664,3.12942446685253e-05
665,3.10504390513337e-05
666,3.08085328448483e-05
667,3.05685112512666e-05
668,3.03303595888267e-05
669,3.0094063289355e-05
670,2.98596078989021e-05
671,2.9626979075833e-05
672,2.93961625899236e-05
673,2.91671443224007e-05
674,2.8939910263913e-05
675,2.87144465146839e-05
676,2.84907392829007e-05
677,2.8268774884385e-05
678,2.80485397415835e-05
679,2.78300203824175e-05
680,2.76132034401964e-05
681,2.73980756522882e-05
682,2.71846238587359e-05
683,2.69728350029483e-05
684,2.67626961295906e-05
685,2.6554194384555e-05
686,2.63473170133522e-05
687,2.61420513615819e-05
688,2.59383848728112e-05
689,2.57363050885095e-05
690,2.55357996476635e-05
691,2.53368562848717e-05
692,2.51394628308437e-05
693,2.49436072107283e-05
694,2.47492774442677e-05
695,2.45564616438199e-05
696,2.43651480146775e-05
697,2.41753248543264e-05
698,2.39869805510026e-05
699,2.38001035835191e-05
700,2.36146825202595e-05
701,2.34307060189321e-05
702,2.32481628260963e-05
703,2.30670417746591e-05
704,2.28873317857284e-05
705,2.2709021866017e-05
706,2.25321011083788e-05
707,2.2356558690094e-05
708,2.21823838733714e-05
709,2.20095660037615e-05
710,2.18380945092822e-05
711,2.16679589015247e-05
712,2.14991487728213e-05
713,2.13316537968315e-05
714,2.11654637277934e-05
715,2.10005683994886e-05
716,2.08369577254734e-05
717,2.06746216969753e-05
718,2.05135503840347e-05
719,2.03537339337838e-05
720,2.01951625696541e-05
721,2.00378265921982e-05
722,1.98817163765771e-05
723,1.97268223733396e-05
724,1.95731351076158e-05
725,1.94206451780733e-05
726,1.92693432565113e-05
727,1.91192200879343e-05
728,1.8970266488787e-05
729,1.88224733475512e-05
730,1.86758316234141e-05
731,1.85303323463607e-05
732,1.83859666154473e-05
733,1.82427256001604e-05
734,1.81006005379478e-05
735,1.79595827348716e-05
736,1.78196635647459e-05
737,1.76808344682334e-05
738,1.75430869532656e-05
739,1.74064125933717e-05
740,1.72708030282251e-05
741,1.71362499621138e-05
742,1.7002745164431e-05
743,1.6870280468283e-05
744,1.67388477706028e-05
745,1.66084390315661e-05
746,1.64790462738508e-05
747,1.63506615820277e-05
748,1.62232771030285e-05
749,1.60968850441586e-05
750,1.5971477673834e-05
751,1.58470473209093e-05
752,1.57235863735272e-05
753,1.56010872795356e-05
754,1.54795425454506e-05
755,1.53589447356319e-05
756,1.52392864736246e-05
757,1.51205604393093e-05
758,1.50027593703683e-05
759,1.488587606039e-05
760,1.47699033591668e-05
761,1.46548341729783e-05
762,1.45406614624051e-05
763,1.44273782435623e-05
764,1.43149775866309e-05
765,1.42034526156336e-05
766,1.40927965086899e-05
767,1.3983002496428e-05
768,1.38740638626542e-05
769,1.37659739436751e-05
770,1.36587261270751e-05
771,1.35523138523471e-05
772,1.34467306102721e-05
773,1.33419699416733e-05
774,1.32380254384138e-05
775,1.31348907418845e-05
776,1.30325595432753e-05
777,1.29310255826762e-05
778,1.28302826490169e-05
779,1.27303245798225e-05
780,1.26311452600702e-05
781,1.25327386233042e-05
782,1.24350986493393e-05
783,1.23382193653699e-05
784,1.22420948451443e-05
785,1.21467192085905e-05
786,1.2052086621218e-05
787,1.19581912943846e-05
788,1.18650274841164e-05
789,1.1772589491564e-05
790,1.16808716618037e-05
791,1.15898683846001e-05
792,1.14995740928656e-05
793,1.14099832630025e-05
794,1.13210904146828e-05
795,1.12328901100388e-05
796,1.11453769536972e-05
797,1.10585455925495e-05
798,1.09723907145107e-05
799,1.08869070496078e-05
800,1.08020893682834e-05
801,1.07179324822249e-05
802,1.06344312434789e-05
803,1.05515805437972e-05
804,1.04693753153361e-05
805,1.03878105291895e-05
806,1.03068811957313e-05
807,1.02265823645983e-05
808,1.01469091237663e-05
809,1.00678565990519e-05
810,9.98941995490912e-06
811,9.91159439314786e-06
812,9.83437515288427e-06
813,9.7577575105561e-06
814,9.68173677919313e-06
815,9.60630830849719e-06
816,9.53146748413768e-06
817,9.45720972817281e-06
818,9.38353049784317e-06
819,9.31042528641015e-06
820,9.2378896211837e-06
821,9.1659190655608e-06
822,9.09450921658432e-06
823,9.02365570636598e-06
824,8.95335420005491e-06
825,8.88360039742713e-06
826,8.81439003143675e-06
827,8.74571886820209e-06
828,8.67758270719371e-06
829,8.60997738007785e-06
830,8.54289875143341e-06
831,8.47634271773057e-06
832,8.41030520764815e-06
833,8.34478218166695e-06
834,8.27976963128111e-06
835,8.21526357970609e-06
836,8.15126008092674e-06
837,8.08775521967936e-06
838,8.02474511078418e-06
839,7.96222590048517e-06
840,7.90019376385696e-06
841,7.83864490627966e-06
842,7.77757556277408e-06
843,7.71698199748581e-06
844,7.65686050347719e-06
845,7.59720740357664e-06
846,7.53801904810247e-06
847,7.47929181661504e-06
848,7.42102211651004e-06
849,7.36320638317234e-06
850,7.30584108002709e-06
851,7.24892269789703e-06
852,7.19244775482877e-06
853,7.13641279621125e-06
854,7.08081439418489e-06
855,7.02564914745158e-06
856,6.97091368167015e-06
857,6.91660464819607e-06
858,6.86271872534926e-06
859,6.80925261620988e-06
860,6.75620305041485e-06
861,6.70356678278035e-06
862,6.65134059319846e-06
863,6.59952128717168e-06
864,6.54810569429108e-06
865,6.49709066976613e-06
866,6.44647309266828e-06
867,6.3962498665828e-06
868,6.34641791937894e-06
869,6.29697420247433e-06
870,6.24791569130189e-06
871,6.19923938488019e-06
872,6.15094230556067e-06
873,6.10302149871671e-06
874,6.05547403304544e-06
875,6.00829699989369e-06
876,5.96148751341019e-06
877,5.91504271003399e-06
878,5.86895974844148e-06
879,5.82323580988209e-06
880,5.77786809723626e-06
881,5.73285383491867e-06
882,5.68819026965978e-06
883,5.64387466921973e-06
884,5.59990432247348e-06
885,5.55627653972357e-06
886,5.5129886522476e-06
887,5.47003801172862e-06
888,5.42742199122321e-06
889,5.38513798312387e-06
890,5.34318340137543e-06
891,5.30155567933332e-06
892,5.26025227035619e-06
893,5.21927064802303e-06
894,5.17860830488217e-06
895,5.13826275429468e-06
896,5.09823152742146e-06
897,5.05851217588429e-06
898,5.0191022697909e-06
899,4.97999939847611e-06
900,4.94120116969419e-06
901,4.90270521002251e-06
902,4.86450916471751e-06
903,4.8266106973232e-06
904,4.78900748899829e-06
905,4.75169724002143e-06
906,4.71467766756371e-06
907,4.6779465072069e-06
908,4.64150151211463e-06
909,4.60534045268954e-06
910,4.56946111674671e-06
911,4.53386130967199e-06
912,4.49853885355732e-06
913,4.46349158772597e-06
914,4.42871736820706e-06
915,4.39421406771625e-06
916,4.35997957549773e-06
917,4.32601179751429e-06
918,4.2923086557185e-06
919,4.25886808851293e-06
920,4.22568804994678e-06
921,4.19276651077863e-06
922,4.16010145672911e-06
923,4.12769088955203e-06
924,4.09553282682997e-06
925,4.06362530128835e-06
926,4.03196636080494e-06
927,4.00055406903432e-06
928,3.96938650437681e-06
929,3.93846175980747e-06
930,3.90777794397593e-06
931,3.87733317992078e-06
932,3.84712560488392e-06
933,3.8171533711258e-06
934,3.78741464510022e-06
935,3.75790760791394e-06
936,3.72863045406219e-06
937,3.69958139310974e-06
938,3.67075864731716e-06
939,3.64216045411731e-06
940,3.61378506368479e-06
941,3.58563074059407e-06
942,3.55769576233576e-06
943,3.5299784201152e-06
944,3.50247701819018e-06
945,3.47518987426529e-06
946,3.44811531947116e-06
947,3.42125169708344e-06
948,3.39459736374657e-06
949,3.36815068956148e-06
950,3.34191005613889e-06
951,3.3158738583121e-06
952,3.29004050359261e-06
953,3.26440841158455e-06
954,3.23897601388744e-06
955,3.21374175553416e-06
956,3.18870409226569e-06
957,3.16386149236035e-06
958,3.13921243669083e-06
959,3.11475541689085e-06
960,3.09048893703151e-06
961,3.06641151260736e-06
962,3.0425216708237e-06
963,3.01881795030359e-06
964,2.99529890080367e-06
965,2.97196308369536e-06
966,2.94880907143978e-06
967,2.92583544770812e-06
968,2.90304080699761e-06
969,2.8804237549856e-06
970,2.85798290814296e-06
971,2.83571689369375e-06
972,2.81362434936908e-06
973,2.7917039237907e-06
974,2.76995427625848e-06
975,2.74837407592241e-06
976,2.72696200287159e-06
977,2.70571674706774e-06
978,2.68463700909611e-06
979,2.66372149932597e-06
980,2.64296893822698e-06
981,2.62237805636088e-06
982,2.60194759444014e-06
983,2.58167630207785e-06
984,2.5615629396271e-06
985,2.54160627639434e-06
986,2.5218050918551e-06
987,2.5021581745807e-06
988,2.48266432241948e-06
989,2.4633223436233e-06
990,2.44413105439137e-06
991,2.42508928068833e-06
992,2.40619585771028e-06
993,2.38744963006122e-06
994,2.3688494506421e-06
995,2.35039418180015e-06
996,2.33208269425858e-06
997,2.31391386827196e-06
998,2.29588659203569e-06
999,2.27799976298137e-06
1000,2.2602522865887e-06


==> 3d_mpfa_RICHARDSON_smoother_SGSx1.csv <==
0,1
1,0.886292747098961
2,0.76651275254578
3,0.665150598893718
4,0.580685444162393
5,0.510467014431271
6,0.452042385280005
7,0.403326006965509
8,0.362580405767347
9,0.328369525787922
10,0.299512228101373
11,0.275040900132188
12,0.254165672638419
13,0.236243793829684
14,0.220753571244904
15,0.207272338070378
16,0.195457965021375
17,0.185033484291073
18,0.175774420704757
19,0.167498447904162
20,0.160057012344077
21,0.153328598407795
22,0.147213343555508
23,0.141628750755538
24,0.136506283803343
25,0.13178866728732
26,0.127427745475927
27,0.123382782588249
28,0.119619110654332
29,0.116107050729892
30,0.1128210490625
31,0.109738982452208
32,0.106841597047897
33,0.104112052666192
34,0.10153555084315
35,0.0990990295909512
36,0.0967909115275797
37,0.0946008949133991
38,0.0925197793515796
39,0.0905393196357868
40,0.0886521025719889
41,0.0868514426493952
42,0.0851312932559001
43,0.0834861707778174
44,0.081911089431895
45,0.0804015050801048
46,0.0789532665979143
47,0.0775625736226514
48,0.0762259397140802
49,0.0749401601250747
50,0.0737022835146663
51,0.0725095870451624
52,0.0713595543945706
53,0.0702498562891264
54,0.0691783332214473
55,0.0681429800701743
56,0.0671419323788509
57,0.066173454086792
58,0.0652359265340686
59,0.0643278385874445
60,0.0634477777549928
61,0.0625944221748238
62,0.0617665333784194
63,0.0609629497419117
64,0.0601825805496473
65,0.0594244006038106
66,0.0586874453220055
67,0.0579708062717031
68,0.0572736270965306
69,0.0565950997946341
70,0.0559344613139291
71,0.0552909904330294
72,0.0546640049001373
73,0.0540528588052204
74,0.0534569401634758
75,0.0528756686904346
76,0.0523084937511263
77,0.0517548924675531
78,0.0512143679703352
79,0.0506864477818214
80,0.0501706823192263
81,0.0496666435074815
82,0.0491739234924941
83,0.0486921334463992
84,0.0482209024571881
85,0.0477598764958162
86,0.0473087174545242
87,0.0468671022506863
88,0.0464347219910111
89,0.0460112811913844
90,0.0455964970480582
91,0.04519009875627
92,0.0447918268727097
93,0.0444014327185605
94,0.0440186778201209
95,0.0436433333842571
96,0.0432751798061711
97,0.0429140062071718
98,0.0425596100003242
99,0.0422117964820252
100,0.0418703784477052
101,0.0415351758300013
102,0.0412060153578735
103,0.0408827302352529
104,0.040565159837925
105,0.0402531494274373
106,0.0399465498809256
107,0.0396452174358245
108,0.0393490134485071
109,0.0390578041659725
110,0.0387714605097563
111,0.0384898578713044
112,0.0382128759181008
113,0.037940398409891
114,0.0376723130243899
115,0.037408511191901
116,0.0371488879383198
117,0.0368933417360231
118,0.0366417743621821
119,0.036394090764073
120,0.0361501989309759
121,0.0359100097722918
122,0.0356734370015214
123,0.0354403970257809
124,0.035210808840544
125,0.0349845939293209
126,0.0347616761680106
127,0.0345419817336624
128,0.0343254390174189
129,0.0341119785414121
130,0.0339015328794042
131,0.0336940365809765
132,0.0334894260990818
133,0.0332876397207849
134,0.0330886175010295
135,0.0328923011992753
136,0.0326986342188617
137,0.0325075615489605
138,0.0323190297089885
139,0.0321329866953591
140,0.0319493819304582
141,0.031768166213734
142,0.0315892916748023
143,0.0314127117284668
144,0.0312383810315651
145,0.0310662554415526
146,0.0308962919767464
147,0.0307284487781452
148,0.0305626850727589
149,0.0303989611383733
150,0.0302372382696884
151,0.0300774787457637
152,0.0299196457987161
153,0.0297637035836103
154,0.0296096171494919
155,0.0294573524115094
156,0.029306876124081
157,0.0291581558550573
158,0.0290111599608389
159,0.028865857562407
160,0.0287222185222272
161,0.0285802134219919
162,0.028439813541162
163,0.028300990836278
164,0.0281637179210067
165,0.0280279680468925
166,0.0278937150847856
167,0.0277609335069187
168,0.0276295983696052
169,0.0274996852965354
170,0.0273711704626453
171,0.0272440305785343
172,0.027118242875413
173,0.0269937850905569
174,0.0268706354532483
175,0.0267487726711861
176,0.0266281759173451
177,0.0265088248172704
178,0.0263906994367851
179,0.0262737802701
180,0.0261580482283082
181,0.02604348462825
182,0.0259300711817337
183,0.0258177899851015
184,0.0257066235091238
185,0.0255965545892144
186,0.0254875664159498
187,0.0253796425258853
188,0.0252727667926562
189,0.0251669234183524
190,0.0250620969251584
191,0.0249582721472475
192,0.0248554342229235
193,0.0247535685869979
194,0.0246526609633983
195,0.0245526973579948
196,0.024453664051643
197,0.02435554759343
198,0.0242583347941211
199,0.0241620127197976
200,0.0240665686856797
201,0.0239719902501298
202,0.0238782652088268
203,0.0237853815891096
204,0.0236933276444812
205,0.0236020918492693
206,0.0235116628934378
207,0.0234220296775444
208,0.0233331813078397
209,0.023245107091503
210,0.0231577965320097
211,0.0230712393246275
212,0.0229854253520363
213,0.0229003446800664
214,0.0228159875535562
215,0.0227323443923181
216,0.022649405787216
217,0.0225671624963475
218,0.022485605441328
219,0.0224047257036735
220,0.0223245145212794
221,0.022244963284993
222,0.0221660635352744
223,0.0220878069589458
224,0.0220101853860255
225,0.0219331907866431
226,0.0218568152680348
227,0.021781051071616
228,0.0217058905701286
229,0.0216313262648602
230,0.0215573507829354
231,0.0214839568746739
232,0.0214111374110159
233,0.0213388853810113
234,0.0212671938893721
235,0.0211960561540854
236,0.0211254655040846
237,0.0210554153769794
238,0.0209858993168395
239,0.0209169109720341
240,0.0208484440931233
241,0.0207804925308
242,0.0207130502338819
243,0.0206461112473522
244,0.0205796697104457
245,0.0205137198547822
246,0.0204482560025427
247,0.0203832725646896
248,0.0203187640392282
249,0.0202547250095098
250,0.020191150142573
251,0.0201280341875247
252,0.0200653719739585
253,0.020003158410409
254,0.0199413884828418
255,0.0198800572531788
256,0.019819159857856
257,0.0197586915064148
258,0.0196986474801246
259,0.0196390231306374
260,0.0195798138786715
261,0.0195210152127255
262,0.0194626226878205
263,0.0194046319242699
264,0.0193470386064775
265,0.0192898384817615
266,0.0192330273592036
267,0.0191766011085237
268,0.0191205556589812
269,0.0190648869982962
270,0.0190095911715971
271,0.0189546642803902
272,0.0189001024815507
273,0.0188459019863358
274,0.0187920590594196
275,0.0187385700179464
276,0.0186854312306068
277,0.0186326391167309
278,0.0185801901454024
279,0.0185280808345893
280,0.0184763077502951
281,0.0184248675057258
282,0.0183737567604746
283,0.0183229722197248
284,0.0182725106334663
285,0.0182223687957315
286,0.018172543543844
287,0.0181230317576848
288,0.0180738303589712
289,0.0180249363105532
290,0.0179763466157208
291,0.0179280583175278
292,0.0178800684981281
293,0.0178323742781253
294,0.0177849728159347
295,0.0177378613071599
296,0.0176910369839794
297,0.017644497114547
298,0.0175982390024023
299,0.0175522599858949
300,0.0175065574376182
301,0.0174611287638546
302,0.0174159714040316
303,0.0173710828301888
304,0.0173264605464543
305,0.017282102088532
306,0.0172380050231981
307,0.0171941669478078
308,0.0171505854898105
309,0.0171072583062754
310,0.0170641830834253
311,0.0170213575361786
312,0.016978779407702
313,0.016936446468969
314,0.0168943565183285
315,0.0168525073810806
316,0.0168108969090606
317,0.0167695229802306
318,0.0167283834982784
319,0.0166874763922242
320,0.0166467996160343
321,0.0166063511482421
322,0.0165661289915751
323,0.0165261311725901
324,0.0164863557413141
325,0.0164468007708918
326,0.0164074643572392
327,0.0163683446187043
328,0.0163294396957333
329,0.0162907477505422
330,0.0162522669667953
331,0.0162139955492893
332,0.0161759317236413
333,0.0161380737359857
334,0.0161004198526722
335,0.0160629683599728
336,0.0160257175637918
337,0.0159886657893815
338,0.0159518113810625
339,0.0159151527019505
340,0.0158786881336843
341,0.0158424160761626
342,0.0158063349472823
343,0.015770443182683
344,0.0157347392354949
345,0.0156992215760915
346,0.0156638886918463
347,0.0156287390868936
348,0.0155937712818935
349,0.0155589838138015
350,0.0155243752356397
351,0.0154899441162748
352,0.0154556890401981
353,0.0154216086073089
354,0.0153877014327029
355,0.0153539661464625
356,0.0153204013934524
357,0.0152870058331164
358,0.0152537781392797
359,0.0152207169999525
360,0.0151878211171383
361,0.015155089206645
362,0.0151225199978979
363,0.015090112233758
364,0.0150578646703408
365,0.0150257760768394
366,0.0149938452353507
367,0.0149620709407033
368,0.0149304520002893
369,0.014898987233897
370,0.0148676754735494
371,0.014836515563342
372,0.0148055063592846
373,0.0147746467291458
374,0.0147439355523002
375,0.0147133717195761
376,0.0146829541331085
377,0.0146526817061918
378,0.0146225533631362
379,0.0145925680391263
380,0.0145627246800811
381,0.014533022242517
382,0.014503459693412
383,0.0144740360100738
384,0.0144447501800073
385,0.0144156012007858
386,0.0143865880799254
387,0.0143577098347572
388,0.0143289654923064
389,0.0143003540891693
390,0.0142718746713949
391,0.0142435262943659
392,0.0142153080226841
393,0.0141872189300549
394,0.0141592580991753
395,0.0141314246216233
396,0.0141037175977481
397,0.0140761361365629
398,0.0140486793556388
399,0.0140213463810005
400,0.0139941363470229
401,0.0139670483963305
402,0.0139400816796971
403,0.0139132353559468
404,0.0138865085918587
405,0.0138599005620692
406,0.013833410448979
407,0.0138070374426607
408,0.0137807807407662
409,0.0137546395484376
410,0.013728613078217
411,0.0137027005499605
412,0.0136769011907507
413,0.013651214234812
414,0.0136256389234269
415,0.0136001745048531
416,0.0135748202342416
417,0.0135495753735573
418,0.0135244391914989
419,0.0134994109634213
420,0.0134744899712575
421,0.0134496755034447
422,0.0134249668548477
423,0.0134003633266852
424,0.0133758642264579
425,0.0133514688678763
426,0.0133271765707892
427,0.0133029866611149
428,0.0132788984707717
429,0.0132549113376103
430,0.0132310246053463
431,0.0132072376234954
432,0.0131835497473064
433,0.013159960337698
434,0.013136468761196
435,0.0131130743898692
436,0.013089776601269
437,0.0130665747783678
438,0.0130434683094993
439,0.013020456588299
440,0.0129975390136461
441,0.0129747149896054
442,0.0129519839253712
443,0.0129293452352099
444,0.0129067983384056
445,0.0128843426592054
446,0.0128619776267645
447,0.0128397026750945
448,0.0128175172430097
449,0.0127954207740752
450,0.0127734127165567
451,0.0127514925233695
452,0.012729659652028
453,0.012707913564598
454,0.0126862537276465
455,0.012664679612195
456,0.0126431906936717
457,0.0126217864518649
458,0.0126004663708769
459,0.0125792299390784
460,0.0125580766490638
461,0.0125370059976069
462,0.0125160174856164
463,0.012495110618094
464,0.0124742849040906
465,0.0124535398566643
466,0.0124328749928397
467,0.0124122898335657
468,0.0123917839036758
469,0.0123713567318469
470,0.0123510078505616
471,0.0123307367960672
472,0.0123105431083387
473,0.0122904263310396
474,0.0122703860114848
475,0.0122504217006035
476,0.0122305329529024
477,0.0122107193264293
478,0.0121909803827376
479,0.0121713156868505
480,0.0121517248072271
481,0.0121322073157266
482,0.0121127627875751
483,0.0120933908013316
484,0.0120740909388548
485,0.0120548627852707
486,0.0120357059289393
487,0.0120166199614233
488,0.0119976044774556
489,0.0119786590749096
490,0.0119597833547664
491,0.0119409769210855
492,0.0119222393809739
493,0.0119035703445572
494,0.0118849694249489
495,0.0118664362382224
496,0.0118479704033815
497,0.0118295715423326
498,0.011811239279856
499,0.0117929732435786
500,0.011774773063946
501,0.0117566383741958
502,0.0117385688103309
503,0.0117205640110924
504,0.011702623617934
505,0.011684747274996
506,0.0116669346290794
507,0.0116491853296214
508,0.0116314990286692
509,0.0116138753808567
510,0.011596314043379
511,0.0115788146759687
512,0.0115613769408724
513,0.0115440005028262
514,0.0115266850290333
515,0.0115094301891404
516,0.0114922356552153
517,0.0114751011017239
518,0.0114580262055085
519,0.0114410106457654
520,0.011424054104023
521,0.0114071562641208
522,0.0113903168121876
523,0.0113735354366209
524,0.0113568118280654
525,0.0113401456793934
526,0.0113235366856836
527,0.0113069845442013
528,0.0112904889543788
529,0.011274049617795
530,0.0112576662381566
531,0.0112413385212788
532,0.0112250661750656
533,0.0112088489094918
534,0.0111926864365841
535,0.0111765784704023
536,0.0111605247270218
537,0.0111445249245148
538,0.0111285787829331
539,0.01111268602429
540,0.0110968463725435
541,0.0110810595535785
542,0.0110653252951899
543,0.0110496433270654
544,0.0110340133807695
545,0.0110184351897266
546,0.0110029084892044
547,0.0109874330162984
548,0.0109720085099152
549,0.0109566347107569
550,0.010941311361306
551,0.0109260382058089
552,0.0109108149902616
553,0.0108956414623936
554,0.0108805173716539
555,0.010865442469195
556,0.0108504165078595
557,0.0108354392421644
558,0.0108205104282871
559,0.0108056298240518
560,0.0107907971889146
561,0.0107760122839497
562,0.0107612748718359
563,0.0107465847168434
564,0.0107319415848186
565,0.0107173452431727
566,0.010702795460867
567,0.0106882920084012
568,0.0106738346577989
569,0.0106594231825958
570,0.010645057357827
571,0.0106307369600136
572,0.0106164617671514
573,0.0106022315586977
574,0.0105880461155596
575,0.0105739052200816
576,0.0105598086560339
577,0.0105457562086004
578,0.0105317476643677
579,0.010517782811312
580,0.0105038614387893
581,0.0104899833375228
582,0.0104761482995927
583,0.0104623561184241
584,0.0104486065887767
585,0.0104348995067332
586,0.0104212346696898
587,0.0104076118763437
588,0.010394030926684
589,0.0103804916219806
590,0.0103669937647737
591,0.0103535371588642
592,0.0103401216093023
593,0.0103267469223791
594,0.0103134129056151
595,0.0103001193677508
596,0.0102868661187379
597,0.0102736529697279
598,0.0102604797330639
599,0.0102473462222703
600,0.0102342522520437
601,0.0102211976382441
602,0.0102081821978843
603,0.0101952057491223
604,0.0101822681112511
605,0.0101693691046907
606,0.0101565085509784
607,0.0101436862727601
608,0.0101309020937825
609,0.0101181558388835
610,0.0101054473339836
611,0.0100927764060783
612,0.0100801428832293
613,0.0100675465945558
614,0.0100549873702268
615,0.0100424650414528
616,0.0100299794404775
617,0.0100175304005703
618,0.0100051177560181
619,0.00999274134211768
620,0.00998040099516674
621,0.00996809655245827
622,0.00995582785227144
623,0.00994359473386451
624,0.00993139703746725
625,0.00991923460427351
626,0.00990710727643398
627,0.00989501489704907
628,0.00988295731016118
629,0.00987093436074807
630,0.00985894589471571
631,0.00984699175889087
632,0.00983507180101468
633,0.00982318586973555
634,0.00981133381460211
635,0.00979951548605682
636,0.00978773073542926
637,0.00977597941492911
638,0.00976426137764004
639,0.00975257647751277
640,0.00974092456935893
641,0.00972930550884458
642,0.00971771915248396
643,0.00970616535763275
644,0.00969464398248262
645,0.00968315488605438
646,0.00967169792819201
647,0.00966027296955708
648,0.00964887987162197
649,0.00963751849666462
650,0.00962618870776203
651,0.009614890368785
652,0.00960362334439189
653,0.00959238750002318
654,0.00958118270189529
655,0.00957000881699576
656,0.00955886571307668
657,0.00954775325864997
658,0.0095366713229815
659,0.00952561977608553
660,0.00951459848871994
661,0.00950360733237973
662,0.00949264617929305
663,0.00948171490241489
664,0.00947081337542239
665,0.00945994147270961
666,0.00944909906938225
667,0.00943828604125293
668,0.00942750226483557
669,0.00941674761734082
670,0.00940602197667137
671,0.0093953252214164
672,0.00938465723084656
673,0.00937401788491066
674,0.009363407064229
675,0.0093528246500899
676,0.00934227052444426
677,0.00933174456990143
678,0.00932124666972433
679,0.00931077670782505
680,0.00930033456875977
681,0.00928992013772524
682,0.0092795333005532
683,0.00926917394370679
684,0.00925884195427604
685,0.00924853721997273
686,0.00923825962912747
687,0.00922800907068412
688,0.00921778543419629
689,0.00920758860982274
690,0.00919741848832359
691,0.00918727496105594
692,0.00917715791996967
693,0.00916706725760348
694,0.00915700286708133
695,0.00914696464210755
696,0.00913695247696323
697,0.00912696626650289
698,0.00911700590614955
699,0.0091070712918915
700,0.00909716232027865
701,0.00908727888841802
702,0.00907742089397035
703,0.0090675882351469
704,0.00905778081070437
705,0.00904799851994268
706,0.00903824126270046
707,0.00902850893935147
708,0.00901880145080152
709,0.00900911869848435
710,0.00899946058435843
711,0.008989827010903
712,0.00898021788111546
713,0.00897063309850724
714,0.00896107256709979
715,0.00895153619142306
716,0.00894202387651031
717,0.00893253552789546
718,0.00892307105161014
719,0.00891363035417962
720,0.00890421334261991
721,0.00889481992443537
722,0.00888545000761334
723,0.00887610350062373
724,0.00886678031241361
725,0.00885748035240501
726,0.00884820353049197
727,0.00883894975703697
728,0.00882971894286831
729,0.00882051099927683
730,0.00881132583801264
731,0.00880216337128311
732,0.00879302351174826
733,0.00878390617251967
734,0.00877481126715646
735,0.00876573870966225
736,0.00875668841448315
737,0.00874766029650391
738,0.00873865427104619
739,0.00872967025386468
740,0.00872070816114497
741,0.00871176790950063
742,0.00870284941597062
743,0.00869395259801591
744,0.00868507737351806
745,0.00867622366077496
746,0.0086673913784996
747,0.00865858044581636
748,0.00864979078225915
749,0.00864102230776838
750,0.00863227494268871
751,0.00862354860776583
752,0.00861484322414489
753,0.00860615871336736
754,0.00859749499736838
755,0.00858885199847486
756,0.00858022963940273
757,0.00857162784325431
758,0.00856304653351597
759,0.00855448563405621
760,0.0085459450691226
761,0.00853742476333977
762,0.00852892464170695
763,0.00852044462959567
764,0.00851198465274758
765,0.00850354463727165
766,0.00849512450964284
767,0.0084867241966988
768,0.00847834362563796
769,0.00846998272401813
770,0.00846164141975288
771,0.00845331964111
772,0.00844501731671024
773,0.00843673437552311
774,0.0084284707468667
775,0.00842022636040443
776,0.00841200114614326
777,0.00840379503443151
778,0.00839560795595693
779,0.00838743984174467
780,0.0083792906231548
781,0.00837116023188061
782,0.00836304859994677
783,0.00835495565970684
784,0.00834688134384163
785,0.00833882558535716
786,0.00833078831758239
787,0.00832276947416781
788,0.00831476898908315
789,0.00830678679661557
790,0.00829882283136734
791,0.00829087702825487
792,0.00828294932250568
793,0.00827503964965785
794,0.00826714794555668
795,0.00825927414635403
796,0.00825141818850611
797,0.00824358000877112
798,0.00823575954420868
799,0.00822795673217679
800,0.00822017151033063
801,0.00821240381662105
802,0.00820465358929233
803,0.00819692076688045
804,0.00818920528821158
805,0.00818150709240081
806,0.00817382611884931
807,0.00816616230724379
808,0.00815851559755401
809,0.00815088593003151
810,0.00814327324520788
811,0.00813567748389326
812,0.00812809858717464
813,0.00812053649641359
814,0.00811299115324606
815,0.00810546249957929
816,0.00809795047759131
817,0.00809045502972885
818,0.0080829760987057
819,0.00807551362750137
820,0.00806806755935983
821,0.00806063783778741
822,0.00805322440655157
823,0.00804582720967929
824,0.00803844619145606
825,0.00803108129642331
826,0.00802373246937793
827,0.00801639965537079
828,0.00800908279970424
829,0.00800178184793219
830,0.00799449674585754
831,0.00798722743953039
832,0.00797997387524863
833,0.00797273599955446
834,0.00796551375923356
835,0.00795830710131442
836,0.00795111597306607
837,0.00794394032199733
838,0.00793678009585515
839,0.00792963524262296
840,0.00792250571052015
841,0.00791539144800022
842,0.00790829240374894
843,0.00790120852668449
844,0.00789413976595447
845,0.00788708607093575
846,0.00788004739123298
847,0.0078730236766769
848,0.00786601487732337
849,0.00785902094345207
850,0.00785204182556552
851,0.00784507747438718
852,0.00783812784086087
853,0.00783119287614897
854,0.00782427253163193
855,0.00781736675890625
856,0.00781047550978371
857,0.00780359873629044
858,0.0077967363906651
859,0.00778988842535816
860,0.0077830547930303
861,0.00777623544655204
862,0.0077694303390017
863,0.00776263942366463
864,0.00775586265403232
865,0.00774909998380065
866,0.00774235136686951
867,0.00773561675734094
868,0.00772889610951885
869,0.00772218937790683
870,0.00771549651720818
871,0.00770881748232411
872,0.00770215222835293
873,0.00769550071058858
874,0.00768886288452035
875,0.00768223870583128
876,0.00767562813039694
877,0.00766903111428471
878,0.00766244761375274
879,0.0076558775852488
880,0.00764932098540927
881,0.00764277777105812
882,0.00763624789920606
883,0.00762973132704906
884,0.00762322801196818
885,0.00761673791152759
886,0.00761026098347418
887,0.0076037971857367
888,0.00759734647642442
889,0.00759090881382614
890,0.00758448415640968
891,0.00757807246282032
892,0.00757167369188041
893,0.0075652878025879
894,0.00755891475411618
895,0.00755255450581186
896,0.0075462070171954
897,0.00753987224795892
898,0.00753355015796614
899,0.00752724070725079
900,0.00752094385601632
901,0.00751465956463441
902,0.00750838779364469
903,0.00750212850375347
904,0.00749588165583281
905,0.00748964721091997
906,0.00748342513021627
907,0.00747721537508632
908,0.00747101790705706
909,0.00746483268781709
910,0.00745865967921579
911,0.00745249884326232
912,0.00744635014212496
913,0.00744021353813016
914,0.00743408899376177
915,0.00742797647166037
916,0.00742187593462196
917,0.00741578734559768
918,0.00740971066769294
919,0.00740364586416627
920,0.0073975928984288
921,0.00739155173404349
922,0.00738552233472429
923,0.00737950466433523
924,0.00737349868688987
925,0.00736750436655026
926,0.00736152166762642
927,0.00735555055457569
928,0.0073495909920013
929,0.00734364294465245
930,0.00733770637742318
931,0.00733178125535167
932,0.00732586754361899
933,0.0073199652075498
934,0.00731407421260982
935,0.00730819452440642
936,0.00730232610868722
937,0.00729646893133965
938,0.00729062295839035
939,0.0072847881560042
940,0.00727896449048356
941,0.00727315192826799
942,0.00726735043593311
943,0.00726155998019021
944,0.00725578052788545
945,0.007250012045999
946,0.00724425450164483
947,0.00723850786206963
948,0.00723277209465182
949,0.00722704716690211
950,0.0072213330464617
951,0.00721562970110171
952,0.00720993709872311
953,0.00720425520735558
954,0.00719858399515755
955,0.00719292343041415
956,0.00718727348153808
957,0.00718163411706824
958,0.00717600530566934
959,0.00717038701613092
960,0.00716477921736708
961,0.00715918187841565
962,0.00715359496843793
963,0.00714801845671756
964,0.00714245231266029
965,0.00713689650579324
966,0.00713135100576426
967,0.0071258157823416
968,0.00712029080541278
969,0.00711477604498459
970,0.00710927147118208
971,0.00710377705424826
972,0.00709829276454334
973,0.00709281857254425
974,0.00708735444884385
975,0.00708190036415082
976,0.00707645628928862
977,0.00707102219519513
978,0.0070655980529222
979,0.00706018383363492
980,0.00705477950861096
981,0.00704938504924042
982,0.00704400042702507
983,0.0070386256135773
984,0.00703326058062081
985,0.0070279052999887
986,0.00702255974362366
987,0.00701722388357792
988,0.00701189769201137
989,0.007006581141192
990,0.00700127420349577
991,0.00699597685140459
992,0.00699068905750735
993,0.0069854107944988
994,0.00698014203517862
995,0.00697488275245147
996,0.0069696329193265
997,0.00696439250891661
998,0.0069591614944376
999,0.00695393984920901
1000,0.00694872754665189


==> layer_1.csv <==
elevation_m,young_Pa
-2.362430715,4742373079
-2.241396376,4500959881
-2.567098301,5158609303
-2.455955429,4931354592
-2.179185338,4378301909
-2.258869134,4535586215
-2.733754747,5504618584
-2.504141555,5029529739
-2.548424523,5120227733
-2.361775723,4741056964
-2.659892143,5350504768
-2.941630611,5944639336
-2.901645641,5859295652
-2.897085197,5849582918
-2.854290553,5758651395
-2.383425735,4784614552
-2.905141692,5866744393
-2.818739967,5683405172
-2.690491252,5414204200
-2.956157141,5975726317
-2.952617932,5968148367
-2.640107471,5309428633
-2.635501845,5299879129
-2.951699828,5966182996
-2.886313068,5826657870
-2.853013954,5755944732
-2.373303089,4764234745
-2.42827659,4875207936
-2.267280368,4552282330
-2.404072476,4826258772
-2.362010356,4741528415
-2.946431296,5954908074
-2.131093417,4284163217
-2.547538439,5118408480
-2.264838136,4547432730
-2.885203419,5824297709
-2.944467265,5950706408
-2.90160309,5859205009
-2.751795464,5542441498
-2.521455863,5064938136
-2.948963456,5960326312
-2.891703174,5838125972
-2.128758864,4279608708
-2.781377341,5604612972
-2.303228114,4623836406
-2.511684947,5044947723
-2.240660498,4499503251
-2.929164138,5917995517
-2.869289082,5790477135
-2.980576847,6028082244
-2.898338555,5852251863
-2.426377998,4871363280
-2.934209407,5928774599
-2.973006997,6011839433
-2.858059223,5766643781
-2.929164138,5917995517
-2.885321279,5824548378
-2.809171095,5663197485
-2.216255636,4451272744
-2.359755204,4736997673
-2.930734926,5921350901
-2.291660975,4600776991
-2.206978887,4432979047
-2.708843352,5452507421
-2.949881745,5962291563
-2.790879998,5624624378
-2.82890462,5704892338
-2.941821429,5945047407
-2.956120859,5975648620
-2.485065439,4990598921
-2.713880179,5463032839
-2.633863299,5296482838
-2.543549319,5110220498
-2.71303596,5461268295
-2.6608934,5352585848
-2.619853785,5267469189
-2.573881767,5172571541
-2.905147309,5866756362
-2.779929807,5601566348
-2.421806072,4862108627
-2.428447224,4875553512
-2.954125989,5971377017
-2.484078387,4988586836
-2.623044511,5274073304
-2.793574788,5630302785
-2.950294468,5963174897
-2.080567373,4185911809
-2.661162554,5353145315
-2.428559784,4875781477
-2.211470279,4441833311
-2.665758676,5362701336
-2.356783163,4731028540
-2.898709659,5853042167
-2.972808243,6011413120
-2.972808243,6011413120
-2.419408888,4857258151
-2.734692873,5506583653
-2.787545446,5617600026
-2.873631403,5799700022
-2.762709851,5565358036
-2.64030943,5309847492
-2.656636263,5343739061
-2.79932342,5642421378
-2.80699593,5658606658
-2.760248994,5560188820
-2.215567029,4449914062
-2.213817381,4446462397
-2.333836197,4685013523
-2.84346707,5735714181
-2.970910715,6007343456
-2.912732144,5882925464
-2.791740021,5626436432
-2.883336114,5820326638
-2.688584289,5410228362
-2.745400103,5529025356
-2.812307935,5669819765
-2.566685394,5157759766
-2.563171072,5150530776
-2.949375099,5961207257
-2.891005711,5836641693
-2.825232782,5697127872
-2.957571357,5978755073
-2.2406721,4499526216
-2.34936555,4716140149
-2.421569318,4861629517
-2.253868523,4525668510
-2.118349731,4259318781
-2.735783936,5508869317
-2.603415683,5233482093
-2.600236182,5226915239
-2.592937122,5211848591
-2.948985158,5960372755
-2.676284805,5384604336
-2.624058169,5276171837
-2.74746234,5533350535
-2.970815306,6007138850
-2.928386663,5916334929
-2.912445917,5882315079
-2.738669088,5514914654
-2.79888228,5641491170
-2.745568806,5529379147
-2.910441327,5878040719
-2.841173527,5730856857
-2.952869971,5968687933
-2.789922202,5622606503
-2.612914389,5253114021
-2.34268007,4702732740
-2.337249564,4691850139
-2.509236686,5039942264
-2.801313911,5646619144
-2.74804747,5534577911
-2.36545157,4748444405
-2.638419173,5305927492
-2.645138613,5319865827
-2.462076076,4943794754
-2.554735818,5133190883
-2.760157265,5559996161
-2.711449879,5457953567
-2.681223081,5394888446
-2.600736964,5227949388
-2.764452827,5569020079
-2.652027721,5334166550
-2.653063379,5336317327
-2.342547955,4702467899
-2.371283054,4760170789
-2.519029655,5059972275
-2.400524678,4819095634
-2.728904612,5494462178
-2.911228949,5879720054
-2.565211288,5154727175
-2.76505148,5570278017
-2.666334384,5363898648
-2.823374815,5693200106
-2.475304968,4970712414
-2.961153694,5986429019
-2.902884234,5861934328
-2.71780055,5471229043
-2.315129461,4647596556
-2.361602916,4740709751
-2.37349885,4764628632
-2.231900961,4482174741
-2.265594097,4548933700
-2.688251994,5409535640
-2.681697123,5395875935
-2.472866376,4965747372
-2.339592821,4696545087
-2.455688478,4930812217
-2.322886544,4663101756
-2.692595554,5418592400
-2.922307387,5903354679
-2.170459559,4361176941
-2.082398278,4189460333
-2.457773827,4935049551
-2.364259149,4746047609
-2.523258066,5068627689
-2.089292501,4202830199
-2.272416526,4562486184
-2.53625347,5095254638
-2.631181368,5290925171
-2.730444638,5497686509
-2.874007216,5800498416
-2.767437116,5575291678
-2.93461324,5929637603
-2.779742969,5601173141
-2.864037928,5779329211
-2.378340719,4774373858
-2.307124455,4631611316
-2.385643395,4789082636
-2.575071866,5175022171
-2.718821486,5473364035
-2.183783243,4387333512
-2.704161206,5442728156
-2.484385621,4989213102
-2.556903057,5137644408
-2.95697762,5977483447
-2.116830279,4256359380
-2.362158889,4741826870
-2.487636606,4995841256
-2.803396842,5651012763
-2.552537104,5128673777
-2.651061659,5332160518
-2.952361889,5967600243
-2.768668303,5577879623
-2.459064012,4937671660
-2.454981664,4929376236
-2.681672036,5395823675
-2.79831464,5640294276
-2.895878252,5847013117
-2.96120241,5986533395
-2.506778705,5034918326
-2.698884041,5431711874
-2.559224757,5142416530
-2.418985249,4856401099
-2.772990065,5586966515
-2.663803511,5358635686
-2.395720869,4809401368
-2.531138837,5084770366
-2.954490789,5972158101
-2.547300203,5117919380
-2.43552944,4889902855
-2.815037732,5675584427
-2.587076616,5199760109
-2.58044405,5186088477
-2.807207008,5659052107
-2.669315051,5370098778
-2.100892052,4225353503
-2.517032391,5055885377
-2.92378129,5906501002
-2.606415844,5239680633
-2.806865869,5658332188
-2.93186412,5923763303
-2.784988124,5612214550
-2.884226009,5822219027
-2.95886706,5981530375
-2.809140666,5663133255
-2.934675842,5929771389
-2.51726803,5056367505
-2.345796244,4708980722
-2.552501962,5128601589
-2.952513817,5967925480
-2.655510941,5341401192
-2.554921528,5133572462
-2.400854483,4819761396
-2.652425303,5334992190
-2.947351874,5956877745
-2.416979749,4852344412
-2.499323127,5019688232
-2.689007929,5411111543
-2.877468027,5807852116
-2.316206999,4649749501
-2.716792339,5469120886
-2.640972748,5311223264
-2.934696322,5929815156
-2.85590976,5762084952
-2.86571634,5782891763
-2.781068572,5603963069
-2.873727255,5799903651
-2.947351874,5956877745
-2.956972334,5977472125
-2.966808956,5998548854
-2.404710304,4827546889
-2.705029419,5444541168
-2.415371456,4849091879
-2.570718494,5166059354
-2.838341678,5724861030
-2.88884174,5832037171
-2.907830516,5872474971
-2.826773248,5700384992
-2.576381474,5177719264
-2.319595719,4656522104
-2.893098299,5841095256
-2.323381455,4664091507
-2.923786577,5906512287
-2.907266802,5871273426
-2.849283101,5748036493
-2.357385873,4732238866
-2.537642067,5098102103
-2.601669528,5229875350
-2.783412509,5608897154
-2.790714457,5624275603
-2.815507114,5676575805
-2.745221525,5528650864
-2.714699005,5464744456
-2.81238204,5669976236
-2.799405113,5642593646
-2.896725764,5848817590
-2.650359227,5330702045
-2.5169847,5055787803
-2.53952675,5101967556
-2.739837015,5517362357
-2.887580358,5829353637
-2.933454369,5927161146
-2.954125989,5971377017
-2.900557285,5856977303
-2.488072306,4996729753
-2.956120859,5975648620
-2.460031862,4939638928
-2.770759511,5582276074
-2.611375576,5249932223
-2.521763088,5065567048
-2.741408584,5520656469
-2.206720592,4432470005
-2.622556161,5273062378
-2.655687437,5341767845
-2.689714955,5412585598
-2.410263784,4838766463
-2.529574646,5081565197
-2.676379013,5384800477
-2.500742036,5022585754
-2.266142831,4550023308
-2.567063061,5158536798
-2.368799953,4755176578
-2.498011294,5017009783
-2.55526072,5134269422
-2.636890432,5302757786
-2.560139713,5144297507
-2.434759602,4888342503
-2.419852149,4858154944
-2.896791491,5848957538
-2.922177424,5903077269
-2.966056565,5996936021
-2.951179252,5965068683
-2.749258799,5537119042
-2.95616215,5975737045
-2.649291284,5328484865
-2.62697473,5282211147
-2.672806335,5377363551
-2.679247285,5390773145
-2.80002811,5643907409
-2.885049006,5823969302
-2.599420143,5225230181
-2.360171733,4737834412
-2.546803998,5116900708
-2.532975036,5088533621
-2.466236018,4952254825
-2.375665802,4768989357
-2.350978549,4719376571
-2.873437934,5799289019
-2.361125835,4739751209
-2.943160742,5947911794
-2.940878581,5943031161
-2.641155462,5311602245
-2.615806659,5259095795
-2.654425299,5339146027
-2.453219929,4925797562
-2.414488625,4847306746
-2.575583387,5176075585
-2.941730541,5944853037
-2.980576847,6028082244
-2.317988284,4653309178
-2.18006266,4380024800
-2.21990908,4458483320
-2.163295328,4347131310
-2.879687754,5812570020
-2.591460515,5208802056
-2.773057658,5587108667
-2.89986569,5855504238
-2.785224439,5612712148
-2.536490468,5095740597
-2.786403682,5615195407
-2.936589445,5933861308
-2.892710305,5840269436
-2.728050623,5492674415
-2.595891721,5217945996
-2.724535772,5485318006
-2.949937557,5962411013
-2.63386875,5296494135
-2.754151297,5547385777
-2.793364962,5629860589
-2.794763216,5632807512
-2.890816138,5836238280
-2.925901416,5911027597
-2.599443102,5225277589
-2.778391901,5598330007
-2.877080668,5807028912
-2.880066107,5813374291
-2.708755842,5452324601
-2.955073468,5973405746
-2.7039953,5442381728
-2.89823421,5852029653
-2.810020714,5664990936
-2.720275683,5476405460
-2.649671354,5329273909
-2.450235299,4919736448
-2.698612694,5431145592
-2.405571449,4829286158
-2.454908819,4929228250
-2.413735797,4845784635
-2.657015469,5344526927
-2.539349083,5101603128
-2.941287007,5943904542
-2.756489248,5552293712
-2.938400747,5937733274
-2.892465872,5839749194
-2.889187111,5832771989
-2.741071136,5519949110
-2.798555189,5640801475
-2.951178865,5965067855
-2.905669654,5867869499

==> layer_2.csv <==
elevation_m,young_Pa
-2.339197275,4347543379
-2.344986553,4359147952
-2.352663776,4374549491
-2.289396364,4248057207
-2.285310411,4239921960
-2.444400419,4559684086
-2.320764397,4310649347
-2.262805283,4195188083
-2.289028778,4247325162
-2.432849798,4536263111
-2.26676414,4203048020

==> layer_3.csv <==
elevation_m,young_Pa
-1.753017002,3001516039
-2.209708111,3873829351
-2.050239554,3562733590
-1.674062177,2856797512
-1.863955311,3208031387
-1.74347979,2983933586
-1.967589654,3404168164
-1.95613343,3382337518
-2.231530099,3916912076
-2.223294395,3900638295
-1.996238394,3458919520
-1.980042197,3427938691
-1.801167356,3090702173
-1.938807208,3349390757
-1.85695755,3194898012
-1.908718046,3292375129
-1.997306683,3460965529
-2.238122628,3929951294
-1.737084381,2972158716
-2.293397794,4039707840
-1.937007058,3345972495
-1.71672714,2934761208
-2.326028958,4104857718
-2.349307122,4151493491
-2.443792946,4342131200
-2.322552474,4097904260
-2.496728846,4449862282
-2.006754213,3479073265
-2.504151356,4465020326
-2.159648994,3775458254
-2.726061598,4923981717
-2.384758452,4222770098
-2.947084889,5391777049
-2.945567126,5388529816
-2.360657676,4174281211
-2.555114957,4569440475
-2.480447614,4416658105
-2.265927645,3985066574
-2.671373649,4809852612
-2.313811533,4080434258
-2.289829219,4032598938
-1.907669209,3290392318
-2.029960074,3523654571
-2.55910604,4577643046
-2.580739688,4622168224
-2.306694383,4066223515
-2.197109587,3849011491
-1.778211598,3048095947
-2.004021115,3473832321
-2.516877523,4491039082
-2.130415984,3718312021
-2.104663029,3668153990
-2.150099552,3756766046
-1.819635056,3125091980
-2.423619056,4301248502
-2.314929395,4082667415
-2.346547475,4145957872
-2.2763908,4005856841
-2.024822667,3513772346
-1.777351368,3046502404
-2.543501198,4545592312
-1.746446625,2989400178
-2.461340861,4377770534
-2.219762837,3893665189
-2.183403413,3822057776
-1.762007578,3018115935
-1.727063369,2953733655
-1.925911231,3324923018
-2.583837699,4628553084
-2.449671592,4354062485
-2.154431617,3765242756
-2.247941894,3949392924
-2.149200985,3755008397
-1.695473498,2895852856
-2.243296298,3940191862
-2.401043409,4255613349
-2.179914068,3815203545
-2.283917985,4020830209
-2.277194769,4007455454
-2.203820822,3862226926
-2.218095656,3890374419
-2.596888009,4655473043
-2.138533516,3734158272
-2.106762293,3672236111
-1.827537907,3139839060
-1.985437494,3438251033
-2.059668348,3580940853
-1.97263244,3413789110
-2.166681998,3789239861
-2.19581074,3846455195
-2.09210019,3643749292
-2.056594977,3575003463
-2.674008262,4815335745
-2.295055022,4043010252
-1.88822492,3253689932
-1.953645575,3377601566
-2.353211204,4159327915
-2.008224144,3481892825
-2.433228681,4320710526
-2.438261666,4330912385
-2.593076092,4647605903
-2.867556779,5222269473
-2.672082096,4811326874
-1.738709862,2975150282
-1.932880126,3338139401
-1.75249423,3000551562
-1.926895636,3326789095
-1.690985009,2887653799
-1.830919037,3146153999
-1.926036324,3325160134
-2.329790901,4112385472
-2.536080466,4530370471
-2.762933434,5001298318
-2.866039017,5219047300
-2.611843998,4686371286
-2.768939477,5013920236
-1.770267391,3033388046
-1.843333338,3169368888
-2.003422567,3472684829
-1.867687746,3215042201
-2.004574299,3474892932
-1.629661739,2776267863
-2.110481585,3679471308
-1.917489934,3308970467
-1.841724455,3166357719
-2.210782641,3875947943
-2.033324902,3530130974
-1.925000103,3323196093
-2.655435311,4776714644
-2.430090547,4314352569
-2.254510948,3962412844
-2.252836235,3959092519
-2.69129023,4851340795
-2.319207942,4091217525
-2.243421608,3940439980
-2.664558291,4795675669
-2.177989466,3811424328
-2.380915456,4215028897
-2.511391709,4479818690
-2.253033339,3959483266
-2.264738923,3982706316
-2.201864914,3858374260
-1.744160948,2985188430
-2.125342268,3708416364
-2.028547709,3520937056
-2.124653661,3707073841
-2.037962056,3539061293
-1.785698745,3061974941
-1.9643968,3398080286
-1.847491186,3177154164
-1.773723109,3039783636
-2.040507091,3543965042
-1.908964819,3292841695
-1.823937436,3133118141
-1.915634697,3305458766
-1.946417165,3363851162
-2.045346584,3553294559
-2.542308013,4543143929
-2.565956137,4591730012
-1.79543307,3080044555
-1.762839142,3019652538
-1.993814458,3454278309
-1.829359921,3143241619
-2.141886027,3740707736
-2.004884251,3475487236
-1.689086021,2884186829
-2.545664748,4550032693
-2.628141125,4720097494
-2.389890495,4233113452
-2.73652061,4945883283
-1.809519725,3106243139
-2.060241899,3582049167
-2.000297673,3466695603
-2.053841233,3569685712
-2.174468549,3804512998
-1.872435428,3223965809
-2.112000743,3682427599
-2.679414682,4826592341
-2.360598151,4174161627
-2.441270138,4337013420
-2.428580375,4311293744
-2.516852639,4490988170
-2.312403443,4077621747
-2.26454527,3982321843
-2.273217676,3999548964
-2.459494768,4374017759
-2.952849681,5404115061
-1.841851312,3166595117
-2.599281193,4660413840
-2.714223032,4899220062
-2.652508863,4770636285
-2.582263714,4625308901
-2.433221426,4320695824
-2.177228935,3809931186
-2.385036845,4223331021
-2.47551684,4406614419
-2.482665682,4421178027
-2.043650731,3550024594
-2.241632818,3936898497
-2.219342113,3892834676
-2.346139224,4145139113
-2.525695391,4509089251
-2.525720275,4509140214
-1.638264612,2791822214
-2.100109484,3659303403
-1.698544166,2901465600
-2.25276265,3958946644
-2.209809367,3874028980
-1.631218026,2779079946
-1.664710912,2839785280
-2.633071051,4730311488
-2.475968349,4407533880
-1.783745401,3058352395
-1.923364903,3320097369
-2.165372929,3786673690
-2.247953548,3949416013
-2.180870253,3817081498
-1.99734003,3461029402
-2.012036393,3489208073
-2.185326391,3825836479
-2.396917864,4247286996
-2.174091182,3803772441
-2.456452538,4367835198
-2.273960994,4001026386
-2.097686345,3654595856
-1.964897406,3399034615
-2.246820554,3947171501
-2.938104495,5372570504
-2.193692518,3842287190
-1.98870501,3444500328
-2.057587016,3576919689
-1.62776911,2772849081
-1.786800682,3064019026
-2.200929166,3856531407
-1.997010633,3460398497
-1.79191125,3073503821
-1.861648561,3203700520
-1.709214611,2920992340
-2.066327995,3593815196
-2.158245438,3772709432
-1.769146253,3031313897
-1.825728583,3136461160
-1.768737208,3030557243
-1.933496131,3339308301
-1.832280006,3148696827
-2.091396524,3642383580
-1.992490518,3451743987
-2.087839431,3635481795
-1.947109996,3365168483
-2.022792263,3509868676
-2.23908506,3931855786
-2.945984029,5389421727
-2.419244389,4292395918
-2.550585156,4560135125
-2.303792812,4060433559
-2.23111776,3916096884
-2.244516139,3942607352
-2.035846779,3534986929
-1.630788005,2778302855
-1.791730485,3073168203
-1.9301035,3332871940
-1.935722028,3343532939
-1.644178605,2802528621
-1.878796925,3235932876
-2.072365837,3605497736
-2.06833208,3597691793
-2.083344855,3626765831
-2.248323282,3950148542
-2.190808943,3836615054
-2.0817873,3623746646
-2.190843924,3836683850
-2.249915817,3953304117
-2.309036858,4070899333
-2.003338309,3472523302
-2.389867388,4233066868
-2.183434643,3822119135
-2.012643961,3490374290
-2.117289458,3692724212
-2.381731561,4216672533
-2.745684568,4965092483
-2.259853053,3973008922
-2.434227451,4322734554
-2.647054535,4759312488
-2.498011729,4452481236
-2.926560876,5347906338
-2.389441996,4232209276
-2.562119203,4583838185
-2.599490249,4660845503
-2.524990151,4507644965
-2.316210405,4085226872
-2.565653464,4591107350
-2.403634155,4260844187
-2.34975759,4152397268
-2.821449395,5124601080
-2.642900155,4750691974
-2.706007909,4882055224
-2.623409022,4710298474
-2.612650555,4688039018
-2.718273124,4907687831
-2.407810645,4269280096
-2.830355909,5143432585
-2.957276056,5413593171
-2.769126247,5014312864
-2.878244738,5244973419
-1.803175116,3094436057
-1.813775988,3114170555
-1.737478518,2972884020
-2.130458874,3718395703
-2.039205135,3541456227
-1.964019347,3397360777
-1.697361767,2899303998
-1.819549295,3124932048
-1.697887081,2900264297
-1.969799115,3408382645
-1.64660002,2806915438
-2.177284534,3810040337
-1.919451653,3312684780
-2.183439168,3822128027
-2.210017224,3874438783
-2.060650432,3582838658
-2.051329633,3564837340
-2.155276271,3766896090
-1.969933979,3408639939
-2.136128092,3729460845
-2.228718182,3911353787
-2.427671241,4309452572
-2.499259918,4455029729
-2.318521324,4089845107
-2.261554937,3976386114
-2.112898353,3684174641
-2.343431744,4139710206
-2.162491107,3781026009
-2.180654718,3816658165
-2.486179864,4428341488
-2.443555931,4341650328
-2.386535341,4226350605
-2.203450327,3861497065
-2.511100596,4479223458
-2.749426795,4972942054
-2.884088525,5257397216
-2.773631772,5023786669
-2.739322309,4951754183
-2.880476273,5249716784
-2.895380551,5281424076
-2.797189013,5073391612
-2.910125737,5312838430
-2.902166104,5295874963
-2.811934199,5104501212
-2.493796166,4443876773
-2.380493686,4214179515
-2.763614069,5002728306
-2.604597153,4671393414
-2.687047257,4842494942
-2.585985146,4632980153
-2.949316423,5396552248
-2.780305814,5037828251
-2.691500144,4851778532
-2.681899344,4831767767
-2.683878265,4835890733
-2.816634208,5114427092
-1.891264855,3259420894
-1.781443948,3054085729
-1.892131076,3261054399
-2.029850803,3523444304
-1.652532948,2817671826
-1.839597363,3162377836
-1.957485967,3384912972
-1.849748166,3181382306
-2.097755338,3654729871
-2.26627548,3985757283
-1.649706829,2812546687
-2.098485904,3656149024
-2.177238456,3809949878
-1.946301855,3363631930
-2.094275736,3647972537
-1.827704245,3140149650
-2.017845894,3500363441
-1.909848973,3294513479
-2.075623119,3611804254
-2.208957493,3872349574
-2.313836185,4080483503
-2.051119293,3564431379
-2.005634033,3476924978
-1.992126899,3451048022
-2.165062979,3786066160
-2.324546267,4101891766
-2.22724741,3908447323
-2.417026664,4287909864
-2.530443179,4518815395
-2.195454998,3845755124
-2.241663601,3936959434
-2.280502482,4014034211
-2.328498293,4109798536
-2.502193078,4461019943
-2.598615229,4659038810
-2.931159849,5357729238
-2.249061479,3951611185
-2.247688369,3948890653
-2.177685942,3810828406
-2.108295631,3675218497
-2.198588404,3851922516
-2.501710432,4460034126
-2.502178382,4460989925
-2.588552035,4638273291
-2.323754741,4100308628
-2.422746151,4299481727
-2.255448277,3964271520
-2.210313924,3875023763
-1.969756444,3408301239
-2.492322462,4440869743
-2.647113283,4759434422
-2.139767164,3736567985
-1.976840896,3421823661
-1.995303925,3457130062
-2.124554223,3706879986
-2.190176873,3835372025
-2.054737404,3571416082
-1.937021109,3345999173
-1.980912204,3429601042
-2.030262752,3524237019
-1.890216057,3257443374
-2.077161879,3614784476
-1.775057502,3042254191
-1.748041607,2992340144
-1.768252127,3029660000
-2.343500599,4139848248
-2.493639975,4443558049
-2.514075982,4485308091
-2.566952615,4593780120
-2.453228678,4361285896
-2.432520608,4319275743
-2.169331786,3794435601
-2.18386805,3822970712
-1.97765652,3423381373
-2.80293704,5085513367
-2.860295701,5206858755
-2.707749061,4885691988
-2.947084889,5391777049
-2.773621393,5023764840
-1.857846135,3196564920
-2.034279108,3531968126
-2.050417622,3563077222
-1.986210826,3439729806
-2.006635376,3478845342
-2.109109379,3676801511
-1.719933382,2940642853
-2.308455309,4069738375
-1.858173828,3197179699
-1.667574308,2844991581
-2.310421874,4073664603
-1.790402013,3070701990
-1.713221532,2928334012
-2.158324739,3772864727
-2.085454402,3630856034
-2.156705493,3769694083
-1.66813345,2846008529
-1.94228323,3355993865
-2.254478757,3962349013
-1.707560297,2917962669
-1.799389835,3087397468
-1.838449175,3160230075
-1.993961503,3454559816
-2.004643194,3475025030
-1.818703364,3123354610
-1.800945153,3090289010
-1.846401272,3175112892
-1.965569795,3400316531
-2.004458489,3474670885
-2.227757113,3909454510
-2.470460959,4396321807
-2.225907779,3905800491
-2.396737947,4246923973
-2.14813944,3752932224
-1.995211486,3456953059
-1.918204493,3310323284
-2.120874564,3699708246
-1.810973044,3108949388
-2.017109263,3498948457
-1.832415319,3148949676
-1.880647708,3239416702

==> layer_4.csv <==
elevation_m,young_Pa
-2.008358623,3193568029
-1.796947201,2794274960
-1.653751875,2531300340
-1.589133592,2414728084
-1.256907097,1837832343
-1.522999517,2296829008
-1.086071318,1557385933
-1.339123563,1976906654
-1.258504899,1840510574
-1.308050967,1924045400
-1.673183174,2566614447
-1.38807701,2060908756
-1.665430344,2552510351
-1.316794898,1938884292
-1.40383082,2088126172
-1.398266345,2078502428
-1.22875983,1790814983
-1.704755501,2624245186
-1.200623035,1744127081
-1.489206467,2237149418
-1.287824616,1889830694
-1.388133822,2061006748
-1.665885051,2553337042
-1.55618384,2355806900
-1.831213228,2858120841
-1.992279396,3162757121
-1.246983233,1821220168
-1.532095228,2312958102
-1.950867097,3083731640
-2.101997577,3374389791
-1.408669278,2096503252
-1.488798263,2236430887
-2.133960671,3436646718
-1.912613555,3011159485
-2.063778521,3300302406
-1.659051228,2540919506
-1.506697977,2267991693
-1.308462144,1924742544
-1.456262375,2179344539
-1.329142079,1959886773
-1.886118933,2961138447
-1.427835688,2129768757
-1.936239329,3055932174
-1.54457735,2335137206
-1.570341898,2381080881
-1.824043846,2844733943
-1.288199909,1890464123
-1.384410682,2054587329
-1.706263679,2627005887
-1.685689542,2589405922
-1.802121831,2803894311
-1.878930212,2947600961
-1.583727949,2405037267
-2.043896902,3261916440
-1.687217633,2592194044
-2.127203495,3423462898
-1.568302799,2377436756
-2.227003506,3619382610
-1.735499901,2680660607
-1.440557805,2151921013
-1.441031387,2152746729
-1.565845738,2373047495
-1.946241993,3074935344
-2.128260444,3425524308
-2.158944445,3485495574
-1.44469733,2159141155
-1.378051573,2043634547
-1.265156113,1851669933
-1.214512393,1767134632
-1.334938247,1969765587
-1.29526699,1902402140
-1.223949225,1782810405
-1.274873058,1868003590
-1.242319501,1813426496
-1.189041889,1725002141
-1.208044929,1756411780
-1.181181222,1712051970
-1.182126325,1713607670
-1.436932059,2145601931
-1.266843387,1854503543
-1.241053812,1811312840
-1.87303068,2936502310
-2.105774206,3381731806
-2.027560834,3230455766
-2.078220463,3328252297
-1.5934823,2422531014
-1.965944823,3112448802
-1.463194684,2191477116
-2.120887339,3411150362
-1.635152566,2497610006
-1.574612272,2388716995
-1.427183705,2128635030
-1.260460625,1843790104
-1.2805749,1877604941
-1.323975197,1951091021
-1.632850335,2493447447
-1.418893834,2114232954
-1.597604003,2429932296
-1.501812877,2259367472
-1.329688465,1960817485
-1.179153219,1708714970
-1.164684439,1684955758
-1.055430212,1508378020
-1.427704397,2129540444
-1.234640993,1800613292
-1.129653141,1627787801
-1.265023197,1851446760
-2.155174553,3478114199
-1.687878068,2593399285
-1.937783282,3058863560
-1.704687203,2624120184
-2.00320349,3183682077
-2.089539319,3350196872
-2.138534187,3445576807
-1.737731624,2684767041
-1.597449522,2429654797
-1.466895555,2197961006
-1.572498886,2384937175
-1.703111607,2621236859
-1.486125234,2231727168
-1.481969967,2224420013
-1.527201478,2304276746
-1.501908353,2259535949
-1.566955417,2375029566
-1.318006244,1940942266
-1.175822606,1703238202
-1.648748374,2522226336
-2.156477427,3480664785
-1.812505532,2823220955
-1.368986124,2028045735
-2.001865422,3181117267
-1.99213624,3162483124
-1.867346291,2925817885
-1.888145366,2964957213
-2.080716025,3333087671
-1.756407425,2719190358
-1.512751785,2278690374
-2.118447366,3406396751
-1.960054389,3101222296
-2.123835763,3416896635
-2.092638897,3356212155
-1.738882931,2686886072
-2.009253309,3195284500
-1.840318929,2875144994
-1.736118247,2681798230
-1.651550941,2527307903
-1.589380934,2415171726
-1.225949582,1786137778
-2.058492543,3290086261
-2.056684676,3286593939
-2.093273456,3357443945
-1.964841795,3110345820
-1.773085886,2750021264
-1.858609891,2909415066
-1.769352201,2743112105
-2.122985378,3415239060
-1.40260383,2086003145
-1.402464456,2085762025
-1.361471082,2015145625
-1.454639515,2176506700
-1.939851399,3062791186
-1.308840205,1925383597
-1.655487108,2534449087
-1.598076368,2430780866
-1.596129774,2427284411
-1.515410264,2283392521
-1.432110281,2137205505
-1.681201053,2581220527
-1.267929604,1856328318
-1.129311699,1627233111
-1.05470459,1507222431
-1.272358797,1863773775
-1.533450065,2315362956
-2.114303462,3398327088
-2.167060146,3501398452
-1.404056419,2088516578
-1.547726876,2340741699
-1.818215786,2833862727
-1.628368705,2485349269
-1.549665215,2344192555
-1.448834241,2166362718
-1.437279625,2146207482
-1.772925666,2749724693
-1.883818865,2956805446
-1.393211252,2069769267
-1.663675514,2549320551
-1.449521211,2167562498
-1.473633307,2209777622
-1.421033057,2117947124
-1.321493699,1946870220
-1.132183006,1631899215
-1.422433192,2120378947
-1.622944114,2475555774
-1.379318505,2045815515
-1.476265695,2214398532
-1.79160088,2784344802
-1.971498982,3123043236
-1.78789203,2777461048
-1.154244874,1667866182
-1.641518384,2509128535
-1.827521689,2851226000
-1.423870484,2122876026
-1.465368261,2195284628
-1.715397231,2643739726
-1.861245186,2914360575
-2.078633338,3329052165
-1.966276108,3113080480
-1.897518775,2982636472
-2.135863291,3440361045
-1.930185792,3044445246
-1.979118049,3137590344
-1.808104901,2815026396
-1.553759075,2351485012
-1.986584874,3151862346
-2.081389143,3334392180
-2.061875912,3296624393
-1.606206214,2445396888
-1.481382686,2223387740
-1.248909793,1824442161
-1.487255649,2233716057
-1.506438365,2267533167
-1.653041358,2530011314
-1.489160277,2237068110
-1.315883247,1937335835
-1.204422631,1750413410
-1.322117104,1947930360
-1.355177655,2004358366
-1.119636274,1611535266
-1.229135552,1791440547
-1.746549965,2701007861
-1.628133136,2484923780
-1.574632661,2388753468
-1.446037791,2161480465
-1.369228008,2028461288
-1.533147197,2314825308
-1.488574114,2236036359
-1.530431171,2310005218
-1.49716752,2251174010
-1.48318175,2226550358
-1.558366649,2359699190
-1.249638736,1825661629
-1.307346624,1922851344
-1.24774853,1822499884
-1.417606456,2111998559
-1.277073387,1871707256
-1.609212895,2450807779
-1.65976962,2542224183
-1.536200375,2320246679
-1.480643523,2222088670
-1.564449591,2370554324
-1.51769707,2287439184
-1.44325839,2156630682
-1.711647774,2636867131
-1.889246508,2967032783
-1.964339418,3109388123
-1.956364743,3094195165
-1.857710157,2907727044
-1.821874795,2840686795
-2.077390194,3326643946
-1.876647114,2943304635
-1.950602665,3083228568
-1.675081914,2570071544
-1.586841815,2410618401
-1.716307159,2645408239
-1.428395248,2130741889
-1.311237737,1929450187
-1.619030964,2468496870
-1.672155479,2564743761
-1.416707891,2110439342
-1.249593025,1825585152
-1.660572599,2543682671
-1.483121301,2226444074
-1.312376545,1931382539
-1.836696629,2868369786
-1.458222791,2182773869
-1.887240412,2963251702
-1.890843461,2970043536
-1.686219495,2590372781
-1.817891479,2833258083
-1.348369026,1992704366
-1.624252463,2477916990
-1.577084414,2393140313
-1.593420796,2422420613
-1.77344095,2750678525
-1.386213924,2057695845
-1.520593038,2292566328
-1.286646772,1887843042
-1.385727558,2056857308
-1.473584011,2209691111
-1.436388275,2144654602
-1.648130867,2521107018
-1.492692706,2243288293
-1.420278583,2116637004
-1.314013075,1934160287
-1.847553075,2888687308
-1.542863056,2332088054
-1.673121468,2566502116
-1.610008429,2452239928
-1.694575736,2605629650
-1.617893504,2466445936
-1.714286772,2641703852
-2.070643085,3313580636
-1.794510431,2789747895
-1.695908779,2608065533
-1.615783506,2462642535
-1.519957188,2291440352
-1.660080896,2542789544
-1.240863509,1810995096
-1.307421479,1922978235
-1.596013252,2427075155
-1.479163394,2219487923
-1.725614082,2662488697
-1.20563328,1752417610
-1.291127762,1895407678
-1.89612635,2980008621
-1.522689565,2296279869
-1.71613795,2645097944
-1.676528042,2572705312
-1.593411353,2422403664
-1.596548588,2428036578
-1.373596351,2035969687
-1.361561344,2015300446
-1.310823749,1928747844
-1.401022176,2083267247
-1.677517152,2574507111
-1.884792213,2958638911
-1.720581781,2653249907
-1.753127554,2713137233
-1.536743121,2321210730
-1.598047742,2430729440
-1.876513972,2943054134
-2.003371772,3184004675
-1.419112559,2114612636
-1.307454572,1923034334
-1.622994592,2475646863
-1.5795822,2397611548
-1.65133204,2526910907
-1.631799768,2491548527
-1.30340319,1916169583
-1.518277156,2288465967
-1.382955665,2052079952
-1.431639139,2136385517
-1.547194479,2339794082
-1.209951013,1759570276
-1.455280414,2177627309
-1.8427475,2879689576
-1.817871826,2833221443
-1.52511098,2300570715
-1.228836558,1790942728
-1.249019123,1824625049
-1.596653766,2428225480
-1.789402667,2780264347
-2.017744032,3211584991
-1.581948775,2401849785
-1.473639509,2209788506
-1.420408961,2116863386
-1.233413334,1798566828
-1.296705783,1904834931
-1.525420932,2301120106
-1.066431165,1525925948
-1.296564952,1904596772
-1.670653705,2562010716
-1.691070971,2599227990
-1.739202848,2687474965
-1.90973535,3005715847
-1.559954938,2362532347
-1.888795386,2966182411
-1.543297428,2332860564
-1.885578298,2960119831
-1.638315356,2503331255
-1.225089853,1784707520
-1.468222287,2200286580
-1.201260798,1745181840
-1.329595601,1960659293
-1.442130828,2154663967
-1.418310397,2113220258
-1.872610311,2935711862
-1.80937541,2817391666
-1.754315233,2715328765
-1.993090344,3164309353
-2.09025081,3351577420
-2.113744579,3397239089
-2.066970734,3306475582
-1.624966994,2479206758
-1.450118819,2168606343
-1.277167599,1871865879
-1.246810897,1820932022
-1.467260357,2198600392
-1.301520063,1912980878
-1.067998686,1528430666
-1.066631519,1526246032
-1.250904922,1827780353
-1.431855398,2136761891
-1.289202804,1892157101
-1.629232312,2486909283
-1.283105427,1881870085
-1.373856566,2036417170
-1.373274452,2035416164
-1.218683984,1774059821
-1.300772922,1911716113
-1.413774345,2105350960
-1.067052439,1526918543
-1.510224356,2274222231
-1.287470326,1889232761
-1.321227591,1946417733
-1.254713077,1834156343
-1.387818937,2060463633
-1.571567612,2383272042
-1.393052887,2069495824
-1.127043426,1623549432
-1.393365497,2070035605
-1.104260801,1586670804
-1.429107475,2131980683
-1.052064925,1503020597
-1.052790547,1504175341
-1.274247744,1866951380
-1.199630734,1742486298
-1.192094085,1730037256
-1.111071827,1597672885
-1.356348276,2006363774
-1.450340262,2168993171
-1.615408434,2461966594
-1.236963712,1804486801
-1.131334101,1630519318
-1.193813674,1732875663
-1.202543625,1747303923
-1.695582584,2607469423
-1.824989723,2846499251
-1.375704115,2039595034
-1.656358241,2536030199
-1.394269723,2071597120
-1.540375448,2327665176
-1.683037377,2584568564
-2.172417931,3511906466
-2.280674885,3725794404
-1.228415562,1790241836
-1.360072729,2012747526
-1.242302264,1813397707
-1.409786275,2098438353
-1.467626942,2199242950
-1.416277829,2109693188
-1.569353793,2379314843
-1.590470912,2417126995
-1.466955796,2198066587
-1.381913053,2050283729
-1.508995317,2272050241
-1.627047204,2482962579
-1.531591931,2312064900
-1.793655669,2788160323
-1.92199138,3028912335
-1.614619437,2460544842
-1.515617406,2283759001
-1.817414035,2832367983
-1.823231111,2843217331
-1.603400357,2440350040
-1.413052123,2104098698
-1.364782968,2020828181
-1.269254096,1858553993
-1.404453622,2089203994
-1.165674155,1686578247
-1.638388331,2503463297
-1.180625635,1711137607
-1.446424646,2162155702
-1.862458633,2916638459
-1.793475514,2787825744
-1.689068102,2595571343
-1.616492352,2463920113
-1.879205432,2948118969
-1.54311107,2332529127
-1.199378809,1742069799
-1.229244351,1791621704
-1.37157129,2032488109
-1.86960184,2930056320
-1.183852406,1716449846
-1.436307531,2144513947
-1.600745707,2435577507
-1.439512343,2150098472
-1.642348699,2510631885
-1.585516091,2408241854
-1.680630672,2580180806
-1.702267032,2619691611
-1.351686544,1998380676
-1.524855127,2300117241
-1.2553765,1835267687
-1.208384923,1756975064
-1.209934262,1759542513
-1.244648172,1817316932
-1.487759864,2234603331
-1.397124383,2076528779
-1.234627367,1800590575
-1.37923561,2045672796
-1.267061104,1854869256
-1.497663109,2252047778
-1.273763583,1866136788
-1.269400147,1858799457
-1.679283852,2577726157
-1.820687357,2838471786
-1.829159543,2854284595
-1.655907809,2535212632
-1.364646405,2020593786
-1.359800358,2012280507
-1.549071529,2343135473
-1.488041575,2235099098
-1.422140215,2119870033
-1.724978423,2661321264
-1.488100906,2235203516
-1.533154857,2314838905
-1.503139416,2261708561
-1.575883869,2390991970
-1.491583962,2241335469
-1.447689807,2164364349
-1.53132236,2311586525
-1.514260762,2281359063
-1.597627595,2429974675
-1.768270186,2741110626
-1.833482389,2862361031
-1.445918166,2161271675
-1.318174331,1941227875
-1.259301056,1841845461
-1.348398046,1992754001
-1.168140134,1690622591
-1.348579326,1993064071
-1.801493945,2802726680
-1.863565011,2918715723
-1.488361571,2235662275
-1.661229022,2544875115
-1.562634354,2367313720
-1.874841248,2939907423
-1.691682313,2600344367
-1.360898953,2014164368
-1.311197362,1929381686
-1.718673434,2649748406
-1.858552718,2909307794
-1.908615169,3003597851
-1.724952279,2661273252
-1.841601176,2877544247
-1.894493265,2976927291
-1.624944264,2479165726
-1.704173327,2623179712
-1.535347959,2318732775
-1.450297046,2168917679
-1.580023213,2398401208
-1.78615906,2774246001
-1.641462281,2509026963
-1.710132943,2634091738
-1.73653847,2682571415
-1.531677104,2312216050
-1.370983829,2031478396
-1.493998328,2245588415
-1.667773174,2556770483
-1.821185182,2839400362
-1.89500617,2977894965
-1.180922521,1711626195

==> layer_5.csv <==
elevation_m,young_Pa
-1.355602011,1843617449
-0.925420019,1143689066
-1.043687976,1328238718
-0.893649441,1095246597
-0.899796278,1104580155
-0.940426215,1166741306
-0.831966096,1002644850
-0.846700212,1024586391
-1.116353764,1444750709
-0.937553951,1162320577
-1.117533758,1446661436
-1.010455612,1275729577
-0.778331292,923749763.9
-0.888532674,1087491503
-0.898228264,1102197446
-0.66956406,768731443.9
-1.256541783,1675752313
-0.701545555,813590454
-0.69257724,800948502.9
-1.054829206,1345953041
-0.764752962,904025569.7
-0.623010675,704569002.3
-0.905333279,1113003778
-0.631969887,716809675.1
-0.756922357,892697502.1
-0.911367273,1122200741
-1.227429659,1627132909
-1.332176909,1803589862
-1.181361349,1550880612
-1.160967341,1517397897
-0.789153958,939544059.6
-1.253388512,1670470156
-1.23336426,1637017205
-0.918232985,1132687170
-1.191156044,1567021568
-0.892717297,1093832842
-0.782668411,930071497.8
-0.855631867,1037942079
-0.63860114,725903097.7
-1.341545358,1819573893
-0.798570985,953339162.4
-0.705957608,819827435
-1.147326395,1495097557
-0.722063354,842692654.6
-0.666441326,764384834.8
-1.304045473,1755789638
-0.728931137,852489039.6
-1.121057852,1452371397
-0.642044233,730635713.6
-0.771800252,914249824.5
-0.87956879,1073937283
-1.100910175,1419797849
-1.143629583,1489067232
-0.937968258,1162957995
-1.061792824,1357052889
-1.064795161,1361845120
-1.175558939,1541336997
-1.150829733,1500817511
-1.176791929,1543363833
-1.116132374,1444392283
-1.169075205,1530688980
-1.14988463,1499273927
-1.13060941,1467873737
-1.090235137,1402609261
-1.114447769,1441665633
-1.071424274,1372440266
-1.278395696,1712466072
-1.229178008,1630043408
-1.114013831,1440963469
-1.013085648,1279867021
-0.93890762,1164403527
-0.985341932,1236381530
-0.715082503,832763231
-1.082651165,1390427594
-0.871119141,1061197769
-0.947115356,1177051977
-0.751967672,885547710.9
-1.348169474,1830895227
-1.30107596,1750761242
-1.117239127,1446184294
-0.873632606,1064983532
-1.188656189,1562898300
-0.710680358,826516437.7
-1.295064007,1740591157
-1.350948875,1835650335
-1.128724499,1464811459
-0.923614294,1140922498
-0.787469972,937082271.8
-0.812724534,974163171.9
-0.727017184,849756168.1
-1.143301829,1488532866
-1.150295783,1499945394
-1.286672133,1726418002
-1.037644873,1318653372
-1.109991435,1434458543
-1.184228051,1555600715
-1.102034845,1421611596
-1.06896521,1368507764
-0.970450175,1213187054
-1.100569727,1419248917
-1.047702551,1334615469
-1.050963834,1339800954
-0.99551234,1252281541
-0.878200469,1071871816
-0.731787131,856570970.3
-0.855869491,1038297965
-0.69327664,801932656.9
-0.957637125,1193313504
-1.297090001,1744016890
-1.120403646,1451311016
-1.198263775,1578758829
-1.253804457,1671166700
-1.345462582,1826266901
-1.327761402,1796067600
-1.198019164,1578354556
-1.332695605,1804473987
-0.685424673,790900791.1
-0.955580076,1190130168
-0.876387982,1069137343
-1.114960117,1442494777
-0.986154371,1237649906
-0.867545034,1055820006
-0.636762069,723378355.2
-0.693372928,802068171.9
-0.999231276,1258107493
-0.728988598,852571118.1
-0.749975332,882676609.9
-1.134284597,1473848826
-1.020683755,1291837634
-1.037495394,1318416480
-0.821597709,987272977
-0.789602879,940200591.4
-1.173852615,1538533097
-1.085962783,1395743789
-0.96251455,1200869453
-1.115577351,1443493808
-1.035557401,1315346088
-1.033481887,1312059683
-0.821052752,986466614
-0.667057183,765241582.6
-0.73340204,858881169.1
-0.663074063,759704634.2
-0.840566637,1015438701
-0.666640861,764662391.7
-0.819058997,983517835.2
-0.771375198,913632369
-0.77243286,915168970.4
-0.746888238,878232350.2
-0.949157421,1180203890
-0.710657801,826484458.9
-0.948489047,1179172041
-0.691603868,799579322.1
-1.282921631,1720092388
-1.045914373,1331774243
-1.135047918,1475090537
-1.007431956,1270976804
-1.165866124,1525425166
-0.768749884,909820929.7
-0.685224108,790619490.1
-1.048340225,1335629010
-0.631066649,715573256.4
-0.813248838,974936643.8
-1.136265548,1477071784
-0.622319354,703626639.5
-1.006703524,1269832431
-0.664562371,761772383.6
-0.641871376,730397937.2
-0.815815436,978725105.3
-0.995651054,1252498732
-0.835911317,1008508803
-0.676591854,778535605.2
-0.782682635,930092248.2
-1.071347725,1372317809
-1.056478879,1348580652
-0.644463695,733965844.9
-1.200113809,1581817189
-1.091692365,1404952758
-0.8942019,1096084699
-0.840831997,1015834055
-1.004698793,1266684236
-0.828952674,998171383.6
-0.943404814,1171329884
-0.919525072,1134663236
-0.788069555,937958613.3
-0.774285764,917862420.2
-0.762759748,901138839.4
-0.914741637,1127351729
-0.980584599,1228960560
-1.097244127,1413889391
-1.146196621,1493254042
-0.856662463,1039485802
-0.728030259,851202439.6
-0.680662256,784227902.3
-1.038342154,1319758543
-0.652635548,745240971.6
-1.011313244,1277078416
-1.109603712,1433831890
-0.64316478,732177563.4
-0.951388285,1183649488
-1.157391208,1511544181
-1.076769859,1380997943
-1.141613497,1485780937
-0.98460098,1235225026
-0.871355609,1061553797
-0.695192473,804630012
-0.974088654,1218844558
-1.008809213,1273141146
-0.707380481,821841310.4
-0.623462741,705185396.7
-1.271754429,1701289558
-1.33853715,1814437884
-0.773498442,916717706.8
-0.721471848,841850201.8
-0.96750595,1208613597
-0.949816553,1181221681
-1.154882714,1507441209
-0.991412608,1245866433
-1.079918208,1386043908
-1.113636792,1440353438
-0.867444228,1055668423
-1.144950161,1491220738
-1.132786597,1471412707
-0.742334718,871686901.7
-0.754314964,888933208.3
-0.683626155,788379165.4
-1.050703266,1339386475
-0.97154544,1214889439
-0.968880716,1210748604
-0.825736047,993401543.1
-0.8864416,1084325995
-1.021487433,1293105337
-1.03615656,1316295167
-0.890498764,1090469807
-1.140268248,1483589073
-1.032424281,1310385793
-0.790506762,941522822.5
-0.619129416,699282372.2
-0.892978414,1094228826
-0.684535613,789654032.3
-0.903532481,1110262498
-0.774678255,918433204.6
-0.989959835,1243595048
-0.770561766,912451014.8
-0.80888727,968506781.8
-0.879650484,1074060629
-0.642916783,731836255.7
-0.854545939,1036316066
-0.789907619,940646325.2
-0.638513337,725782508.8
-1.093563807,1407963726
-1.079909641,1386030171
-1.065771684,1363404665
-0.77616105,920590344.5
-0.922762162,1139617491
-0.93649129,1160686031
-0.779782132,925863336.5
-1.097451276,1414223094
-0.725309161,847319136.1
-0.712410642,828970405.8
-0.813778803,975718617.7
-0.827422612,995901818.9
-0.642179785,730822188.2
-0.928583032,1148538966
-0.679900551,783161917.7
-0.637810864,724817912.7
-0.801646125,957854405.3
-0.702669128,815177661.8
-0.704381471,817598040.6
-1.046149064,1332147062
-0.828333502,997252808
-0.887102063,1085325580
-1.133800844,1473062022
-1.087106683,1397581211
-1.083352917,1391553731
-0.943755997,1171871168
-0.672215286,772426479.3
-0.706702659,820881798.6
-1.198867606,1579756894
-1.236170318,1641695620
-0.980948603,1229527999
-1.246997132,1659775575
-1.170345252,1532773383
-1.202513322,1585785957
-1.070933727,1371655579
-0.631720614,716468399.4
-0.811451266,972285412.6
-0.682136149,786291581
-0.832035773,1002748343
-0.957015851,1192351856
-0.904578803,1111855075
-0.96752869,1208648905
-0.643718675,732940007.6
-1.112845709,1439073701
-1.045873176,1331708803
-0.78659608,935805357.2
-1.051804046,1341137665
-1.075660976,1379221725
-0.964260402,1203576802
-0.699974893,811372931.1
-0.688156566,794734818.7
-0.934116178,1157034689
-0.790886099,942077862.8
-0.947867773,1178213096
-0.724885672,846715158.2
-0.902028372,1107974086
-0.628370485,711885681.3
-0.808002573,967203797.6
-0.631595226,716296747.8
-0.98739831,1239592530
-0.890021851,1089747185
-0.721929015,842501304.5
-0.952220752,1184935850
-0.715608187,833509957.3
-0.631844499,716638003.4
-0.634604024,720418479.2
-1.157682883,1512021423
-0.902574062,1108804192
-0.817747825,981579754.5
-0.783854556,931802214.4
-1.005651251,1268179731
-1.221100528,1616606811
-0.900156859,1105128256
-0.860343264,1045003708
-0.895398527,1097900552
-1.201562575,1584213156
-0.860680379,1045509427
-0.711004184,826975568.1
-1.159679933,1515289954
-1.040724146,1323535567
-0.684662504,789831946.4
-0.775852939,920142010.7
-0.987523633,1239788283
-0.806239671,964608648.3
-1.230667042,1632523172
-0.97427472,1219134041
-0.815937101,978904777.3
-0.818037256,982007491.8
-0.971913482,1215461617
-0.99965706,1258774915
-0.909913764,1119983674
-1.080185185,1386471999
-1.041433552,1324660931
-1.113887785,1440759525
-1.176082431,1542197458
-1.091156323,1404090594
-0.814652293,977007796.9
-0.992579402,1247691399
-0.853048672,1034075134
-0.85645491,1039174866
-0.802884148,959673643.9
-0.791764324,943363171.2
-0.949207743,1180281587
-0.85462112,1036428619
-0.733077448,858416704.8
-0.789167435,939563767.7
-1.059506147,1353405625
-1.046719424,1333053209
-0.964309999,1203653734
-1.091098089,1403996940
-0.690421351,797916718.9
-1.089668873,1401698849
-1.223302228,1620266704
-1.04437774,1329333830
-1.068270919,1367397941
-1.286974408,1726928054
-0.971390999,1214649355
-1.075744591,1379355641
-0.967066868,1207931892
-0.866060616,1053588397
-0.786431395,935564769.7
-0.98352541,1233546693
-0.697335341,807649629.4
-0.917633046,1131769925
-0.834885497,1006983297
-0.798975258,953932466.2
-1.044606822,1329697581
-1.094800571,1409954386
-0.947532833,1177696188
-0.644419079,733904402.6
-0.86696742,1054951512
-0.719990436,839741196.1
-1.106212781,1428354053
-0.959452112,1196123908
-0.789448407,939974668
-0.660791463,756536031.2
-0.840740773,1015698138
-0.713921764,831114993.7
-0.779247852,925084866.6
-0.639575634,727241794.9
-0.658314232,753100928.2
-0.656137284,750085388.5
-0.922208025,1138769041
-0.921151533,1137151839
-1.057619345,1350397896
-1.048902452,1336522781
-0.720296328,840176573.2
-0.834804944,1006863528
-0.668126436,766729630
-0.997653178,1255634525
-0.674222952,775227461.4
-0.692994411,801535485.5
-0.816393695,979579137.9
-0.9093843,1119176331
-1.007258714,1270704617
-1.124943413,1458673100
-0.921046707,1136991410
-1.124956392,1458694161
-0.983222038,1233073405
-1.201188962,1583595195
-0.673824521,774671395.4
-0.839242961,1013467126
-0.903928165,1110864694
-0.763467573,902163712.4
-0.906014192,1114040722
-0.883986023,1080611498
-0.761388269,899153848.3
-1.062836975,1358719080
-0.937376504,1162047596
-1.175668789,1541517547
-0.905968308,1113970839
-0.915366255,1128305824
-0.772255476,914911218.9
-0.930948395,1152168988
-0.862828011,1048732537
-0.776757054,921457742
-0.882661375,1078608990
-1.177147246,1543948032
-1.056931883,1349302410
-1.219235139,1613507469
-1.013475373,1280480386
-0.968022773,1209416117
-1.137210898,1478610421
-1.101872454,1421349676
-0.866561452,1054341207
-0.797577401,951881374
-1.163975918,1522326661
-1.000062881,1259411125
-0.942848245,1170472157
-0.800778428,956579842.2
-1.291832267,1735129859
-0.641207613,729485062.7
-0.830572864,1000575984
-0.687820193,794262497.9
-0.702613808,815099497.3
-0.966682432,1207335103
-0.783039376,930612694.1
-0.889068961,1088303698
-0.755060261,890008801.4
-0.970832933,1213781915
-0.845301752,1022498986
-0.771750535,914177597.6
-0.638484111,725742371.3
-0.660226134,755751769.5
-0.629380355,713266342.6
-1.056356164,1348385149

==> layer_6.csv <==
elevation_m,young_Pa
-0.579429934,590617587.6
-0.380678737,340382949.6
-0.588278336,602449884.2
-0.098397139,56583384.76
-0.616788723,640933816.6
-0.68159456,730368036.9
-0.466625977,444719100.9
-0.495060508,480593152.6
-0.342133749,295779701.5
-0.527378763,522124041.1
-0.533064178,529510781.6
-0.102442231,59718682.04
-0.176365095,123183188
-0.131095341,83017609.65
-0.528549276,523642881.9
-0.468675174,447282976.4
-0.513883024,504685534.2
-0.65295421,690516417.7
-0.221993731,167112359.9
-0.23956886,184834019.7
-0.050688683,23161855.34
-0.483885912,466418887.5
-0.538292226,536324155.8
-0.604866208,624774561.3
-0.382861133,342951045.7
-0.235709836,180907146.6
-0.463391267,440678858.6
-0.456287882,431836369.9
-0.232872413,178032495.7
-0.093288091,52682732.68
-0.289785214,237645058.8
-0.337931332,291005727.5
-0.518124379,510151377.3
-0.214952448,160131836
-0.486215755,469366109
-0.705353696,763807964.7
-0.436418368,407323584.3
-0.442237685,414468648.6
-0.479726377,461167740.5
-0.173386815,120428927.7
-0.552302691,554680530.6
-0.608663761,629911388
-0.552355429,554749894.3
-0.368442479,326067390.7
-0.49447056,479842415.9
-0.512859918,503369076
-0.525224212,519330969.1
-0.522785795,516174044.4
-0.276886422,223787948.6
-0.618488292,643244967.8
-0.620877574,646497223.1
-0.337972778,291052721.9
-0.573044713,582112517.5
-0.557747073,561851577.5
-0.100885533,58507285.41
-0.64639734,681464894.7
-0.545863356,546226252.1
-0.315285307,265595111.8
-0.470175386,449162122.8
-0.063089021,31135750.81
-0.409178537,374264397.4
-0.327367886,279085770.9
-0.568967022,576695834.7
-0.558174668,562415673.3
-0.0529952,24600368.82
-0.572916212,581941644.4
-0.532556095,528849693
-0.59255617,608189432.6
-0.380541358,340221441.1
-0.475648947,456033519.9
-0.29210639,240159115.4
-0.203891438,149309856.6
-0.389952133,351325850.8
-0.492627977,477499374.6
-0.122044094,75461555.24
-0.512040638,502315453.6
-0.40583704,370253824.6
-0.380705126,340413976.7
-0.524780886,518756685.2
-0.100843568,58474712.59
-0.661081105,701772837.7
-0.518134386,510164288.5
-0.563891349,569969656.6
-0.058323607,28003192.25
-0.557156886,561073199.9
-0.448642948,422365998.8
-0.408246979,373145311
-0.443766882,416350952.2
-0.325449072,276933016.6
-0.59552007,612173342.9
-0.529932263,525438724.3
-0.367924026,325463987.7
-0.358465489,314501276.6
-0.382878362,342971337.6
-0.422611222,390486285.1
-0.467521606,445839260.8
-0.341615498,295189994.4
-0.044083181,19165416.14
-0.4410545,413013601.8
-0.31644895,266887590.2
-0.407610798,372381506.4
-0.399864991,363110885.3
-0.06921758,35280533.49
-0.51191525,502154245
-0.121255485,74811467.09
-0.520141365,512755388.8
-0.246051827,191475042.2
-0.442520575,414816712.2
-0.09678659,55346519.02
-0.526195921,520590228.3
-0.500229092,487181888.6
-0.279534512,226616911.4
-0.250220947,195774572.9
-0.107082772,63364929.89
-0.18093501,127437766.9
-0.093289698,52683949.34
-0.456184885,431708460
-0.472915431,452598928
-0.194053895,139837250.9
-0.045782095,20175199.47
-0.207166836,152495871.3
-0.108871117,64783856.56
-0.294806721,243091555.5
-0.055061473,25906992.4
-0.065052788,32449990.9
-0.483724681,466215090.3
-0.340773372,294232336.5
-0.549958464,551599335.1
-0.37188651,330082275.6
-0.426028748,394638574.6
-0.287353357,235017748.1
-0.289025611,236823675.2
-0.200300543,145835255.3
-0.483099239,465424719.5
-0.476730216,457393748.3
-0.197402441,143045133.2
-0.209539252,154813381.5
-0.048759165,21975182.21
-0.466354354,444379511.2
-0.625763676,653159712.4
-0.200374328,145906456.9
-0.049637974,22513739.94
-0.345945975,300125915.3
-0.248690948,194194123
-0.248280491,193770641.9
-0.044233808,19254421.04
-0.408590902,373558378.5
-0.100326657,58073841.97
-0.436474977,407392952
-0.388880141,350056791.3
-0.354767313,310238731.5
-0.325358647,276831662.5
-0.277977171,224952196.1
-0.220835449,165959279.9
-0.04658511,20656939.24
-0.185057824,131305139.2
-0.297962123,246528632.3
-0.23404042,179214520.3
-0.196594981,142270026.1
-0.046702981,20727888.76
-0.09969818,57587349.34
-0.371130946,329200504.4
-0.305227783,254485246.2
-0.19247559,138331215.4
-0.10458436,61395366.32
-0.091983513,51697606.82
-0.36843733,326061397.2
-0.463472736,440780511.6
-0.353909181,309251569.7
-0.262339721,208397466.1
-0.224103258,169217212.3
-0.539529816,537939936
-0.052142007,24065759.55
-0.087359865,48242882.59
-0.634113069,664580444
-0.650667229,687356239.8
-0.283029616,230363367.2
-0.34267416,296394916.3
-0.512465435,502861694.1
-0.129795301,81921788.1
-0.354041176,309403363.8
-0.557233704,561174498.4
-0.620799036,646390258.8
-0.336716202,289628692.6
-0.638410977,670476851.6
-0.631530345,661042849.5
-0.663286651,704834822.1
-0.381152724,340940326.3
-0.492915071,477864271.8
-0.219709543,164840229.5
-0.141605938,92002306.8
-0.352515056,307649373.7
-0.091458183,51302188.48
-0.497699371,483954518
-0.538787104,536970127.9
-0.544255268,544119614.4
-0.095787199,54582341.47
-0.27639995,223269150.3
-0.392624529,354494124.3
-0.540694541,539461598
-0.107916894,64025807.22
-0.332486378,284847126.3
-0.382484889,342507989.9
-0.183681751,130011292.2
-0.530991166,526814686.4
-0.040541508,17102867.86
-0.235573113,180768382.9
-0.044827873,19606449.14
-0.088911054,49395447.19
-0.201603637,147093920
-0.532838465,529217074
-0.268178823,214544500.7
-0.337763028,290814908.5
-0.414493806,380664382.8
-0.386951707,347776518.4
-0.314378815,264589264.9
-0.043586661,18872754.74
-0.195677474,141390486.3
-0.126516451,79173566.64
-0.084090211,45835306.94
-0.057298871,27340392.27
-0.109650523,65404616.67
-0.192873974,138710995.5
-0.230103404,175237602.3
-0.040432942,17040578.46
-0.19621846,141908930.2
-0.046926922,20862851.45
-0.265755934,211988778
-0.069902088,35751239.83
-0.453448714,428313645.8
-0.099068929,57101248.04
-0.076760433,40549615.52
-0.238508491,183753041.9
-0.512954095,503490223.1
-0.590196434,605021851.7
-0.594491805,610790534.5
-0.612242494,634760975.5
-0.371282927,329377827.2
-0.666609192,709453256
-0.609543209,631102354.6
-0.596518844,613517174
-0.447143712,420514452.7
-0.105556338,62159821.73
-0.417824166,384687077.7
-0.365477738,322620360.3
-0.462380915,439418638
-0.689063905,740844125.8
-0.263516374,209632810.7
-0.094922491,53923225.87
-0.038462983,15920309.97
-0.058522598,28132351.83
-0.191266573,137180166.1
-0.486904875,470238650.5
-0.138810298,89591132.9
-0.538917681,537140602.5
-0.524508397,518403774.3
-0.235873154,181072935.6
-0.246279196,191708946.8
-0.197843032,143468489.4
-0.5281417,523113902.6
-0.302752023,251767452.4
-0.14666252,96401822.35
-0.132077408,83847706.35
-0.43287774,402990363.1
-0.644474668,678815874.9
-0.710295453,770805705.7
-0.349865767,304610003.2
-0.046711961,20733296.93
-0.192466627,138322674.5
-0.102756406,59963892.17
-0.473310614,453095096.6
-0.378898559,338291462.9
-0.282788097,230104020
-0.091755468,51525866.6
-0.265023056,211217130.3
-0.105580833,62179116.33
-0.395145647,357489048.8
-0.481513578,463422297.4
-0.172618365,119720676.9
-0.194084492,139866485.3
-0.04050355,17081082.7
-0.301460336,250352186.7
-0.331860329,284140985.4
-0.116730989,71108005.6
-0.223689863,168804247.1
-0.051678201,23776363.07
-0.132059135,83832242.58
-0.555153454,558432779.1
-0.6795382,727489859.5
-0.212857971,158069012.7
-0.513757636,504524151.8
-0.523587831,517211924.2
-0.332340483,284682530.1
-0.079877096,42777853.73
-0.162939766,110886138.1
-0.440350748,412148705.3
-0.292231855,240295180.8
-0.679017724,726761787.7
-0.503905164,491880489.3
-0.525409492,519571023.8
-0.453747287,428683791
-0.472444462,452007770.2
-0.129774632,81904393.83
-0.046711961,20733296.93
-0.294975975,243275632.9
-0.117846742,72017094.01
-0.245529716,190938176.1
-0.051659927,23764978.89
-0.131537023,83390699.27
-0.383023739,343142567.9
-0.703074347,760585194.4
-0.515429934,506677479.6
-0.584431743,597299552.2
-0.596780148,613868864.2
-0.334655338,287296703.5
-0.218689204,163827640.8
-0.068913609,35071995.43
-0.344498002,298473392.4
-0.049925987,22690942.72
-0.340887776,294362392.9
-0.201795731,147279679.8
-0.183567669,129904162.8
-0.060612749,29497773.52
-0.442037656,414222576.1
-0.049187949,22237548.94
-0.277562482,224509398.4
-0.185376335,131605048.6
-0.117000313,71327190.97
-0.041829482,17846141.91
-0.241587795,186896287.9
-0.278907502,225946327.4
-0.194254431,140028879.7
-0.331015218,283188401.7
-0.045490186,20000782.25
-0.442377724,414640942.5
-0.046704588,20728856.79
-0.253835473,199520131.1
-0.34594054,300119708.6
-0.467289111,445548418.5
-0.191825988,137712477.7
-0.51465437,505678567.3
-0.368864651,326558927.5
-0.535049202,532095388
-0.106102935,62590716.16
-0.09332031,52707119.35
-0.23968866,184956241.6
-0.241173009,186472162.1
-0.333377414,285852855.1
-0.12767206,80139598.98
-0.042666667,18333471.22
-0.40629569,370803720.6
-0.282003088,229261533.1
-0.514528983,505517112.2
-0.335113982,287815308.5
-0.047830124,21409380.79
-0.541557086,540589108.2
-0.050453841,23016601.75
-0.391167909,352766407.3
-0.198391642,143996049.9
-0.535131463,532202558.6
-0.489216665,473168478
-0.100043002,57854147.52
-0.470122851,449096287.8
-0.396905217,359582741
-0.702152669,759282914.4
-0.64230849,675834171.2
-0.221777787,166897243.7
-0.54694524,547644596
-0.441161212,413144784.4
-0.274682711,221440049.1
-0.103875344,60839169.53
-0.567094833,574212752.3
-0.546069031,546495826.6
-0.054334909,25445642.9
-0.376814995,335847321.1
-0.119084639,73028929.7
-0.03692204,15057513.51
-0.180456575,126990749.1
-0.235166556,180355904.7
-0.351270628,306220846.6
-0.309036817,258679845.6
-0.309242752,258907079
-0.485907173,468975512
-0.534319627,531145108.3
-0.111835295,67152227.22
-0.402895897,366732027.6
-0.202265388,147734082.6
-0.489560799,473604968.5
-0.472949277,452641418.1
-0.110881345,66387796.05
-0.060501179,29424488.19
-0.055675417,26298419.38
-0.250600516,196167120.9
-0.372414531,330698818.6
-0.189801428,135788315.1
-0.101042687,58629308.76
-0.109084292,64953498.8
-0.43568061,406419796.3
-0.148660837,98153856.81
-0.331138516,283327333.2
-0.068542783,34818002.82
-0.682424479,731530359.4
-0.539233504,537552974.4
-0.584303845,597128478.3
-0.69987332,756064494
-0.19948092,145044883.9
-0.057376335,27390359.25
-0.486344084,469528566.9
-0.077480404,41061770.95
-0.234558481,179739385.2
-0.218254432,163396617.5
-0.358101501,314081144.6
-0.125680331,78476362.8
-0.363195753,319972932.5
-0.219922491,165051743.9
-0.308079606,257624244.4
-0.110010326,65691661.93
-0.049187949,22237548.94
-0.220755835,165880092
-0.385632908,346219090
-0.306986821,256420360.8
-0.594152521,610334422
-0.564008583,570124809.3
-0.575364822,585199630.4
-0.337497255,290513639.7
-0.266042155,212290318
-0.324574856,275953501.5
-0.263048058,209140931
-0.399167456,362278685.9
-0.525947802,520268619.4
-0.431482478,401285695.2
-0.373922787,332461394.1
-0.539460351,537849213.8
-0.479764242,461215481.4
-0.467446183,445744905.3
-0.110746756,66280115.38
-0.102555018,59806682.95
-0.175770304,122631960.7
-0.046704588,20728856.79
-0.37150362,329635360.1
-0.563005982,568798234.6
-0.522173621,515382178.2
-0.423655716,391754270.8
-0.501055531,488237307.9
-0.543282036,542845558.7
-0.346450492,300702198.8
-0.048199928,21634158.45
-0.198117503,143732372.8
-0.258161682,204024856.3
-0.314489697,264712253.3
-0.139723216,90376824.26
-0.071180433,36634364.94
-0.545248555,545420626.9
-0.375067352,333800397.2
-0.540730456,539508534.8
-0.343730607,297598448.1
-0.386997274,347830359
-0.103462163,60515607.01
-0.283867084,231263181.7
-0.257513999,203348954.1
-0.279552633,226636299
-0.206142677,151497961.3
-0.050453841,23016601.75
-0.203172534,148612694.9
-0.365249808,322355702.7
-0.043034659,18548713.43
-0.249739471,195276897.5
-0.30047668,249275667.3
-0.059520358,28782166.99
-0.211311307,156549768.3
-0.060608897,29495242.86
-0.307694813,257200182
-0.051226398,23495291.77
-0.050180106,22847577.97
-0.049907155,22679345.94
-0.050180106,22847577.97
-0.220796844,165920879.9
-0.054423004,25501471.99
-0.245988633,191410042.8
-0.108211843,64259890.09
-0.203035512,148479904.2
-0.543460741,543079449
-0.04199836,17944182.63
-0.104876846,61625164.97
-0.280211561,227341532.3
-0.089828484,50080204.62
-0.053788839,25100255.19
-0.231139414,176282082.7
-0.232030123,177181235.7
-0.401647722,365239781.2
-0.396703465,359342535.1
-0.471353259,450638777.8
-0.333652772,286163822.5
-0.20825747,153560243.3
-0.540883839,539709000.2
-0.110789004,66313911.86
-0.377138155,336226139.1
-0.49395917,479191865.6
-0.051678201,23776363.07
-0.239036283,184290906.1
-0.118839595,72828367.07
-0.533593462,530199656.6
-0.120982533,74586774.66
-0.297881831,246441033.7
-0.550730795,552614035.5
-0.394428993,356637120
-0.387490686,348413487.1
-0.548633791,549859953.2
-0.388144184,349186155.1
-0.548403914,549558237.7
-0.485102303,467957075.4

==> reservoir3dGrid_cart_7x7x7_CG_multiscale_IC0x1.csv <==
0,1
1,0.0141547519342904
2,0.00344163397995392
3,0.000904705199623036
4,0.000336273248864672
5,0.000155441944247154
6,7.82398347789421e-05
7,4.14792177747508e-05
8,2.30712913231623e-05
9,1.21135554329319e-05
10,6.40115375584166e-06
11,3.35762215476827e-06
12,2.02944077171403e-06
13,1.22547637983935e-06
14,6.56706421428979e-07
15,3.49780932116739e-07
16,1.69957587008836e-07
17,8.24385621078949e-08
18,4.43018697804087e-08
19,2.28919804579608e-08
20,1.22351321628214e-08
21,7.13311654522118e-09


==> reservoir3dGrid_cart_7x7x7_CG_multiscale_JACx2.csv <==
0,1
1,0.514746643151176
2,0.240774435834905
3,0.161514947554879
4,0.129427101958172
5,0.0910619843843594
6,0.0712898251298131
7,0.0507909170232552
8,0.0380138225515852
9,0.0346719686501832
10,0.0289730595036613
11,0.0236632516707933
12,0.0221562495300679
13,0.0189588491718817
14,0.0158886038395743
15,0.013870506217638
16,0.0117755402971707
17,0.0104695861055287
18,0.00967811631901903
19,0.0086400409194413
20,0.00830524298526651
21,0.00764795034334526
22,0.00712376456968971
23,0.00684772685999578
24,0.00628198044259681
25,0.00528805008015185
26,0.00502283546644434
27,0.00423559256284498
28,0.0036566004617605
29,0.0034181651610765
30,0.00303125095082093
31,0.00263868537240786
32,0.00250114433560881
33,0.00232553863438568
34,0.0022614186693694
35,0.00209013238005597
36,0.00200417946151199
37,0.00183092979346445
38,0.00173851950749679
39,0.00161781728298986
40,0.00156642289971728
41,0.00155321852236396
42,0.0014181328624345
43,0.00133620577041843
44,0.00121955362410919
45,0.00111475012971942
46,0.000980286408418311
47,0.000887500544864917
48,0.000802454626366276
49,0.000723163285886185
50,0.000647477251033832
51,0.00060451792438813
52,0.000547014210558197
53,0.000511796655703111
54,0.000473857110409097
55,0.000434479492413526
56,0.000385822730649536
57,0.000345913491827222
58,0.000322809575873018
59,0.000296859017432975
60,0.000266987645414667
61,0.000234158691065112
62,0.000212053453744746
63,0.000197803142573073
64,0.000184826185302521
65,0.000180841953042445
66,0.000171599480439311
67,0.000157885064902267
68,0.000147145626571064
69,0.000138217281263982
70,0.000126288995920822
71,0.000119211876973862
72,0.000110893531241264
73,0.000102758782136632
74,9.67637264317056e-05
75,8.88008627110408e-05
76,8.39394697512796e-05
77,7.95548275492392e-05
78,7.40659686876501e-05
79,6.95065079789736e-05
80,6.3869673623534e-05
81,6.0912535932174e-05
82,5.75974201676852e-05
83,5.19134692792423e-05
84,4.67448339451451e-05
85,4.39912017080708e-05
86,3.97292988068214e-05
87,3.64449015647254e-05
88,3.41528216603562e-05
89,3.23739596898517e-05
90,3.13478360950033e-05
91,2.93295438382799e-05
92,2.79219698533628e-05
93,2.63940015037251e-05
94,2.50250873817926e-05
95,2.34277995185589e-05
96,2.22928513763226e-05
97,2.09178624583929e-05
98,1.98346191041815e-05
99,1.88721435573575e-05
100,1.81864578072983e-05
101,1.73171218293375e-05
102,1.66595101624707e-05
103,1.62456009338871e-05
104,1.50938692768805e-05
105,1.42263555715241e-05
106,1.35769474156273e-05
107,1.30264525758249e-05
108,1.22672683607645e-05
109,1.1588979496978e-05
110,1.08424792249603e-05
111,1.00806611224161e-05
112,9.55959132174382e-06
113,8.97505504534423e-06
114,8.36363700358265e-06
115,7.83073282339435e-06
116,7.31242547888661e-06
117,6.89391996469099e-06
118,6.4079023878161e-06
119,5.89288890652683e-06
120,5.73400296925452e-06
121,5.3241782891284e-06
122,4.91449806085494e-06
123,4.64141567405805e-06
124,4.38992594131869e-06
125,4.10614708774729e-06
126,3.91829549895888e-06
127,3.70251526796651e-06
128,3.39151399209726e-06
129,3.18408326290509e-06
130,2.98472168390079e-06
131,2.86499455483497e-06
132,2.6991631616534e-06
133,2.56084456682325e-06
134,2.39311316913968e-06
135,2.24673030319104e-06
136,2.1040889733786e-06
137,1.96369348460782e-06
138,1.80682847916643e-06
139,1.71093138814196e-06
140,1.59749445868187e-06
141,1.47932072036427e-06
142,1.38881565014789e-06
143,1.28358108826848e-06
144,1.17772290985005e-06
145,1.09874445801217e-06
146,1.01702887867425e-06
147,9.41690977935496e-07
148,8.63049564593041e-07
149,7.92011183658827e-07
150,7.45109592512878e-07
151,6.8427858618675e-07
152,6.26735165082676e-07
153,5.75616266891074e-07
154,5.25709154857357e-07
155,4.82690700396193e-07
156,4.35093316421544e-07
157,3.99384655900137e-07
158,3.72640902572725e-07
159,3.42298711155284e-07
160,3.16856592081574e-07
161,2.96777937273492e-07
162,2.77081619451306e-07
163,2.57737365438627e-07
164,2.39586001990362e-07
165,2.26535517940672e-07
166,2.14691510187793e-07
167,2.00824603448228e-07
168,1.89267876672944e-07
169,1.7763515859653e-07
170,1.68615769204095e-07
171,1.56957803203219e-07
172,1.47144121929107e-07
173,1.36827248056193e-07
174,1.29736454430276e-07
175,1.22518378445775e-07
176,1.13213179686575e-07
177,1.04752298618625e-07
178,9.83142435441458e-08
179,9.10662057827788e-08
180,8.425178060932e-08
181,7.8661567099333e-08
182,7.39439773827901e-08
183,7.00913507216994e-08
184,6.61225039938778e-08
185,6.22410750582162e-08
186,5.79728338271707e-08
187,5.2914489765404e-08
188,4.81916505754213e-08
189,4.49827443491877e-08
190,4.22275143857965e-08
191,3.92784758972593e-08
192,3.73420536967145e-08
193,3.55366532371765e-08
194,3.35204590655792e-08
195,3.13286350683897e-08
196,2.94635420232401e-08
197,2.77364433748456e-08
198,2.66067078836934e-08
199,2.56481122856921e-08
200,2.44694682606613e-08
201,2.32207591550969e-08
202,2.17193348832965e-08
203,2.02450118368317e-08
204,1.87188911954885e-08
205,1.73821877787093e-08
206,1.61643363937786e-08
207,1.49296074583818e-08
208,1.38754343009119e-08
209,1.30545914502997e-08
210,1.21161569337238e-08
211,1.10938402106105e-08
212,1.0027520020284e-08
213,9.15281982284672e-09


==> reservoir3dGrid_cart_7x7x7_CG_multiscale_SGSx1.csv <==
0,1
1,0.196954208289314
2,0.0768960182053368
3,0.0415124968214496
4,0.0295509393090793
5,0.0167407895252925
6,0.0126500400681457
7,0.00975595639291131
8,0.00813510317224899
9,0.00679302992094039
10,0.00426715203680972
11,0.00325067828454184
12,0.00277536929254687
13,0.00216157663109265
14,0.00200302886511474
15,0.00166761985209285
16,0.00121729850144311
17,0.000960164279660314
18,0.000708436247861871
19,0.000500902673965735
20,0.000405990749909847
21,0.000328139941267275
22,0.000237788775059278
23,0.000193487214649072
24,0.000162924259559429
25,0.00013294041308059
26,0.000112348480876987
27,8.99258034395379e-05
28,6.98270671636659e-05
29,5.85052416322839e-05
30,4.7351231148065e-05
31,3.72982918661649e-05
32,2.97703853378476e-05
33,2.53161662868729e-05
34,2.15956380738171e-05
35,1.83132277906794e-05
36,1.58908743088705e-05
37,1.34363570729e-05
38,1.10782246065581e-05
39,9.72187322401801e-06
40,8.06262284338844e-06
41,6.46772161501292e-06
42,5.38724178802162e-06
43,4.65519229335697e-06
44,3.83031636088234e-06
45,3.16342833089999e-06
46,2.79434584401366e-06
47,2.36675847227094e-06
48,1.92656009722115e-06
49,1.67908670577982e-06
50,1.47328555016545e-06
51,1.23347072824747e-06
52,1.01092709524602e-06
53,8.52344102306448e-07
54,7.08158767797535e-07
55,5.69431704615101e-07
56,4.61658381139887e-07
57,3.75922633471071e-07
58,3.01842593841538e-07
59,2.41783071479268e-07
60,2.02429220009947e-07
61,1.68231237152605e-07
62,1.35693206509286e-07
63,1.1030305144064e-07
64,9.28438031628511e-08
65,7.67831323923889e-08
66,6.29011951237039e-08
67,5.31219888653144e-08
68,4.46851711240543e-08
69,3.69894710786489e-08
70,3.0611896465962e-08
71,2.63315687689971e-08
72,2.23915191360935e-08
73,1.86782744480763e-08
74,1.61568714088546e-08
75,1.36874067182857e-08
76,1.12146608175843e-08
77,9.44625701839426e-09


==> reservoir3dGrid_cart_7x7x7_CG_smoother_IC0x1.csv <==
0,1
1,0.0243198332763576
2,0.00730612197898964
3,0.00404087560391724
4,0.00237795876463909
5,0.00148953925809501
6,0.0010112011126375
7,0.000832623415446974
8,0.000556465305231036
9,0.000452355724697506
10,0.000371107083360034
11,0.000262563059964794
12,0.00018145288258041
13,0.000121316180147726
14,9.78759625416791e-05
15,8.97304786872692e-05
16,0.000111325575054538
17,0.000113050482532853
18,8.50316161602825e-05
19,6.09046396014173e-05
20,5.02865882834767e-05
21,3.97911353652959e-05
22,3.56165288083827e-05
23,3.1466174364168e-05
24,2.67364666115587e-05
25,2.92999320668697e-05
26,2.56368772083092e-05
27,2.0602762025623e-05
28,1.55346900586963e-05
29,1.14297992059829e-05
30,8.83357596138692e-06
31,7.2789175604171e-06
32,5.7330930975135e-06
33,4.66185740447642e-06
34,3.74350414553174e-06
35,3.02037007578356e-06
36,2.21242951884311e-06
37,1.62637945831565e-06
38,1.22936924024871e-06
39,9.16030399395277e-07
40,7.06823038324674e-07
41,6.00659588211106e-07
42,5.73657520353985e-07
43,5.47440201243966e-07
44,5.46794387266913e-07
45,5.3343761115245e-07
46,4.61214485004632e-07
47,3.99899108151923e-07
48,3.28224098449535e-07
49,2.48623291963805e-07
50,1.88344236608099e-07
51,1.66897902198143e-07
52,1.75678066457038e-07
53,1.70089964370193e-07
54,1.45580726961486e-07
55,1.23715620578918e-07
56,1.02094695950427e-07
57,8.10115235104461e-08
58,6.2717023952785e-08
59,4.52594938072297e-08
60,3.4005208279413e-08
61,2.7547481609835e-08
62,2.50884140491447e-08
63,2.2815048226206e-08
64,2.01456547353595e-08
65,1.80657682051601e-08
66,1.80750313241019e-08
67,1.64616347967375e-08
68,1.3628597745037e-08
69,1.27411473953395e-08
70,1.08450632325173e-08
71,9.00164735090394e-09


==> reservoir3dGrid_cart_7x7x7_CG_smoother_JACx2.csv <==
0,1
1,0.637282554638347
2,0.285336900485211
3,0.185969286744571
4,0.150192211222657
5,0.108475795168402
6,0.0884047518376501
7,0.0662630324481862
8,0.0511322028238884
9,0.04593772446462
10,0.0393018069655257
11,0.0338846061745974
12,0.0310554930542855
13,0.0259128659376459
14,0.0224652520333184
15,0.0198133167387042
16,0.0180753705425968
17,0.0162261917433339
18,0.0145487439848208
19,0.0131114559900014
20,0.0129170274623778
21,0.0115149647021804
22,0.0108197288298395
23,0.0107620178577775
24,0.00917624543575736
25,0.00790435237761459
26,0.00798135022033324
27,0.00728914302151241
28,0.00685804253270813
29,0.00692141578532051
30,0.00663347143555333
31,0.00630266011912952
32,0.00613475759356216
33,0.00614684626137802
34,0.00609006608773226
35,0.00587527752293941
36,0.0054636529961978
37,0.00515561590369514
38,0.00522432605054134
39,0.00517065152257178
40,0.00515703263320888
41,0.00508050628797367
42,0.00510995008424378
43,0.00485625914508316
44,0.00487953392250312
45,0.00469170099150974
46,0.00469477414616938
47,0.00428942467993681
48,0.00421186736271882
49,0.00372297092023418
50,0.00346454072407966
51,0.00325449641158063
52,0.00303005121474412
53,0.0030106198863708
54,0.00277725984047356
55,0.00255024330991072
56,0.00245429729514749
57,0.00225167328105228
58,0.00220846249046096
59,0.00213285512927841
60,0.00193135625113987
61,0.00177799347678488
62,0.00172918560374969
63,0.00157730268437895
64,0.00150097293269595
65,0.0014671626758202
66,0.00145574200560901
67,0.0013987651352515
68,0.00140240969401065
69,0.00140959495203716
70,0.00136351940762672
71,0.00133883291452864
72,0.00130706188098467
73,0.00127922876743243
74,0.00122040676213935
75,0.00117617897808233
76,0.00118387449177847
77,0.00114731727623855
78,0.0010792738281424
79,0.00104063593701969
80,0.0009705899101456
81,0.000961345780594863
82,0.000920896105802546
83,0.000855908713842649
84,0.000804116295723398
85,0.000769102491946394
86,0.000755959421484881
87,0.000721511601532537
88,0.000701734091164666
89,0.000666742194489625
90,0.000645404591982624
91,0.000621298313784902
92,0.000596676701252749
93,0.000562629738530881
94,0.000529326770986495
95,0.000519018065522142
96,0.000480038053977232
97,0.000461526686143907
98,0.000432093090736127
99,0.000426009374281499
100,0.000401063858460498
101,0.00038722589521132
102,0.000378162552666641
103,0.000366285153826031
104,0.000357230939770788
105,0.00034276786361988
106,0.000336938563541215
107,0.000342044449772453
108,0.000334021166796495
109,0.000327241429237286
110,0.000312291734409357
111,0.000296747025160893
112,0.00028526124477729
113,0.000274311957118886
114,0.000257859636205834
115,0.000243476019282639
116,0.000227633397220555
117,0.0002140770536969
118,0.000200356910000891
119,0.000184129222597614
120,0.000172861312724622
121,0.000158231719458265
122,0.000147650552424336
123,0.000138151137375197
124,0.000131083470295116
125,0.000125745629477337
126,0.000120883192517982
127,0.000117777882467185
128,0.000116695467888171
129,0.000116759873691173
130,0.000114081858080715
131,0.000111471899565588
132,0.000106883786719302
133,0.000102947021310661
134,9.88344587359519e-05
135,9.29416940163944e-05
136,8.73212451492424e-05
137,8.51724460404683e-05
138,8.27768770683519e-05
139,8.26270210391387e-05
140,7.97149204640308e-05
141,7.87304812161639e-05
142,7.66139432572756e-05
143,7.52203109988769e-05
144,7.46483620179293e-05
145,7.3033411857628e-05
146,7.13675329121282e-05
147,6.92699316800093e-05
148,6.61080881539238e-05
149,6.31124173962892e-05
150,6.06823088275914e-05
151,5.73594119939679e-05
152,5.52280840462833e-05
153,5.23523414698733e-05
154,4.92307408267904e-05
155,4.79682384349506e-05
156,4.6643911849476e-05
157,4.55108591368154e-05
158,4.41529823151331e-05
159,4.2922659473901e-05
160,4.20241348519267e-05
161,4.10209389347463e-05
162,3.93349226471932e-05
163,3.80460340171685e-05
164,3.6451144815327e-05
165,3.51617566209177e-05
166,3.34788943169009e-05
167,3.21348511810636e-05
168,3.09401194617623e-05
169,3.00786302071384e-05
170,2.884967584994e-05
171,2.7923062186421e-05
172,2.66524390409296e-05
173,2.52398111460406e-05
174,2.4047200508156e-05
175,2.34632354436804e-05
176,2.24552078946642e-05
177,2.14521153676002e-05
178,2.07832415087044e-05
179,1.99442351022062e-05
180,1.99021360023849e-05
181,2.01368046507653e-05
182,2.03274003693984e-05
183,2.03266630790773e-05
184,2.0108529066053e-05
185,1.95685454143743e-05
186,1.8969480324204e-05
187,1.83676633629861e-05
188,1.78168461300298e-05
189,1.73692686539933e-05
190,1.70651176861087e-05
191,1.67306021914508e-05
192,1.66220174297496e-05
193,1.69741462381177e-05
194,1.67620958295496e-05
195,1.68393449678467e-05
196,1.71077404843942e-05
197,1.7447248187568e-05
198,1.75170838618388e-05
199,1.74537851883688e-05
200,1.72632692688743e-05
201,1.67472520979119e-05
202,1.60803900060378e-05
203,1.54719833887036e-05
204,1.4931241564808e-05
205,1.44486409446157e-05
206,1.41467622878077e-05
207,1.36544304410737e-05
208,1.33578456799035e-05
209,1.30509881548144e-05
210,1.27067211937501e-05
211,1.25794044981347e-05
212,1.24309046965088e-05
213,1.22061724913813e-05
214,1.21349594020052e-05
215,1.23176795703777e-05
216,1.25143011243793e-05
217,1.25827973432887e-05
218,1.23581476887858e-05
219,1.22559458715847e-05
220,1.2074386606873e-05
221,1.1605466723432e-05
222,1.1203608891981e-05
223,1.0877980521254e-05
224,1.05563620776898e-05
225,1.02524099047978e-05
226,1.00007661945015e-05
227,9.86880345232101e-06
228,9.75425036360705e-06
229,9.40725744035254e-06
230,9.15646017429899e-06
231,8.70825190591631e-06
232,8.36540621051511e-06
233,7.98320338873118e-06
234,7.7391444792236e-06
235,7.53281457193033e-06
236,7.24294599843719e-06
237,6.95576039222355e-06
238,6.83563019226038e-06
239,6.70719000959309e-06
240,6.57271144409971e-06
241,6.4126360037999e-06
242,6.17479053800595e-06
243,5.97422678571242e-06
244,5.74326121935271e-06
245,5.52445994288796e-06
246,5.30798164606044e-06
247,5.0886415581076e-06
248,4.88724184856633e-06
249,4.66692791930696e-06
250,4.52934379658259e-06
251,4.42806179866233e-06
252,4.30872145611586e-06
253,4.15672758466881e-06
254,4.00671313132268e-06
255,3.84878850855308e-06
256,3.72895248271235e-06
257,3.63775451317115e-06
258,3.52967283374506e-06
259,3.4344590647191e-06
260,3.35555386237894e-06
261,3.23397741671092e-06
262,3.0967616726639e-06
263,2.97941738861468e-06
264,2.8550742382134e-06
265,2.69684925953385e-06
266,2.57831201484752e-06
267,2.45586423487165e-06
268,2.35325228748773e-06
269,2.27603169946339e-06
270,2.21907605869835e-06
271,2.16603738058766e-06
272,2.08258860573074e-06
273,1.97950061868034e-06
274,1.90785623126067e-06
275,1.87208837365678e-06
276,1.83250925314106e-06
277,1.77695979655482e-06
278,1.71470867652383e-06
279,1.64552912402087e-06
280,1.57067206704517e-06
281,1.49121464950483e-06
282,1.43078532125841e-06
283,1.36707722686436e-06
284,1.29746181995523e-06
285,1.23868711842035e-06
286,1.16480284759337e-06
287,1.10721036935674e-06
288,1.05725674500848e-06
289,1.02296307551666e-06
290,1.00999816726455e-06
291,9.98313773564196e-07
292,9.88970135437602e-07
293,9.76835378174553e-07
294,9.51118647927646e-07
295,9.28009261268129e-07
296,9.13467026819948e-07
297,8.93552500407954e-07
298,8.69094588643825e-07
299,8.57579330135112e-07
300,8.28313295317476e-07
301,8.0049712881611e-07
302,7.7933463314562e-07
303,7.52370746309552e-07
304,7.22685258387116e-07
305,6.90442342542715e-07
306,6.63965667919093e-07
307,6.38094012376256e-07
308,6.14368779005023e-07
309,5.84566547823905e-07
310,5.64909335888898e-07
311,5.50825747531989e-07
312,5.442458296099e-07
313,5.36401328307245e-07
314,5.27099837362296e-07
315,5.23351239684745e-07
316,5.10159638524247e-07
317,4.9514274111575e-07
318,4.76365018129729e-07
319,4.59403046263167e-07
320,4.35883284090774e-07
321,4.16157625808544e-07
322,3.9788374203466e-07
323,3.81896783366457e-07
324,3.73116888264778e-07
325,3.67175207377166e-07
326,3.56008573046272e-07
327,3.41581286475825e-07
328,3.26953177376629e-07
329,3.10940093840568e-07
330,2.98294405989757e-07
331,2.8186888151913e-07
332,2.67786415077334e-07
333,2.53258733659912e-07
334,2.41345188036029e-07
335,2.28797180525665e-07
336,2.15577173805395e-07
337,2.04725997572238e-07
338,1.98286746546695e-07
339,1.94570412582704e-07
340,1.89307092494358e-07
341,1.84969737015648e-07
342,1.80359808322152e-07
343,1.75571562335014e-07
344,1.71687847426485e-07
345,1.68744744199512e-07
346,1.66974179436849e-07
347,1.65402447153859e-07
348,1.61622638944176e-07
349,1.56327936312887e-07
350,1.5097063282151e-07
351,1.47453668024628e-07
352,1.4483723672146e-07
353,1.42331645221643e-07
354,1.40356496160463e-07
355,1.40322926086969e-07
356,1.39381017478227e-07
357,1.3587264460142e-07
358,1.3039752811663e-07
359,1.24118035179778e-07
360,1.17436116526547e-07
361,1.10830524463797e-07
362,1.06298150903539e-07
363,1.02507304708456e-07
364,9.86068672714279e-08
365,9.50551384726974e-08
366,9.16079617842274e-08
367,8.87384414623502e-08
368,8.64604582732992e-08
369,8.44672524802932e-08
370,8.26747734452609e-08
371,8.01182147656422e-08
372,7.70827650856121e-08
373,7.4450673592734e-08
374,7.15550421221422e-08
375,6.87480350151698e-08
376,6.53669882085936e-08
377,6.15485170977247e-08
378,5.78541546336322e-08
379,5.41936918336342e-08
380,5.06611447540697e-08
381,4.78160741636182e-08
382,4.53416621543689e-08
383,4.30165259772632e-08
384,4.12869239677663e-08
385,3.96075931495078e-08
386,3.77417918975396e-08
387,3.60932570596103e-08
388,3.47180365385222e-08
389,3.33150666803792e-08
390,3.19959227282411e-08
391,3.04967577308494e-08
392,2.8763667173351e-08
393,2.74720997263516e-08
394,2.60542675529459e-08
395,2.46169133141566e-08
396,2.31145910729364e-08
397,2.17600585682255e-08
398,2.07115346476745e-08
399,1.96822376604495e-08
400,1.88643823209781e-08
401,1.84793750977951e-08
402,1.81508879647208e-08
403,1.78195579575996e-08
404,1.73675107994969e-08
405,1.66612683466314e-08
406,1.59422715705711e-08
407,1.5183592117772e-08
408,1.43884210705097e-08
409,1.36281958659734e-08
410,1.2937060094447e-08
411,1.21357855670299e-08
412,1.13564024892028e-08
413,1.06426887454168e-08
414,1.0050078471049e-08
415,9.52738557487824e-09


==> reservoir3dGrid_cart_7x7x7_CG_smoother_SGSx1.csv <==
0,1
1,0.21387218078821
2,0.100306426909148
3,0.0444925571238875
4,0.0431704310438557
5,0.0237666676022841
6,0.0186533649884147
7,0.0153894405640316
8,0.0119245755732613
9,0.0105214227201152
10,0.00816789883406119
11,0.0074077760362773
12,0.00782911797179605
13,0.00684819313136339
14,0.00609221185182574
15,0.00616978477898273
16,0.00534581359887615
17,0.00461052217922207
18,0.00377449987933564
19,0.00313214439711838
20,0.00251816793328353
21,0.00242490074594334
22,0.0020104747345912
23,0.0017014282846807
24,0.00163836552280495
25,0.00149872797678002
26,0.00138865288170862
27,0.00126943976847439
28,0.00110681186855187
29,0.000986511711874894
30,0.000872769885932698
31,0.00077753016587415
32,0.000654598945893585
33,0.000634637396986985
34,0.00054765512835538
35,0.000461473238144142
36,0.000402431261165188
37,0.000388823829579437
38,0.000361899890937633
39,0.000324233396757581
40,0.000294126618652041
41,0.00024666638481958
42,0.000201364765364859
43,0.000166412237615249
44,0.000142903159056369
45,0.000123242246993565
46,0.000118397648432224
47,0.000115434045490733
48,0.000102771795387625
49,9.27468344912486e-05
50,8.48265713892998e-05
51,7.76076699786812e-05
52,7.08307051215248e-05
53,6.8245543884125e-05
54,6.43366721926676e-05
55,5.88658161807666e-05
56,5.24220803851341e-05
57,4.77139851223512e-05
58,4.49837139395986e-05
59,4.18937885887139e-05
60,3.81995341482715e-05
61,3.54035803638031e-05
62,3.16376777481383e-05
63,2.9563314096748e-05
64,2.89547807991814e-05
65,2.8553187913474e-05
66,2.71177159367824e-05
67,2.70838212605308e-05
68,2.74861528277747e-05
69,2.66968725125969e-05
70,2.52857445274471e-05
71,2.49324795161349e-05
72,2.41917192270352e-05
73,2.14348127907478e-05
74,1.89278166562784e-05
75,1.71841515971194e-05
76,1.65260176477375e-05
77,1.56336605220584e-05
78,1.48484479189039e-05
79,1.43381879776906e-05
80,1.25834999998962e-05
81,1.09346002663423e-05
82,9.63531482442775e-06
83,8.4934721530269e-06
84,7.71977921488297e-06
85,7.17967844625264e-06
86,6.71595282490787e-06
87,6.11687665662145e-06
88,5.48742729220119e-06
89,4.97600386844196e-06
90,4.6067643054833e-06
91,4.19942504243294e-06
92,3.805403070067e-06
93,3.42984574858573e-06
94,3.13327261104067e-06
95,2.90878082865097e-06
96,2.70105081490644e-06
97,2.48217047856668e-06
98,2.26785111579636e-06
99,2.07696297868518e-06
100,1.88992898312955e-06
101,1.7195611010728e-06
102,1.53322803739965e-06
103,1.3497711323389e-06
104,1.251677628826e-06
105,1.18267293357115e-06
106,1.12910253644089e-06
107,1.04854758744727e-06
108,9.6304690628056e-07
109,8.88947396137839e-07
110,8.15774857840528e-07
111,7.39736237169551e-07
112,6.70296075926539e-07
113,6.01415664451258e-07
114,5.26936582531337e-07
115,4.56821368895818e-07
116,3.99006737232231e-07
117,3.50971059594646e-07
118,3.13996726947202e-07
119,2.79628286035815e-07
120,2.4900397029149e-07
121,2.20837926074578e-07
122,1.94415376640018e-07
123,1.73835777170215e-07
124,1.61709198835312e-07
125,1.55096419431496e-07
126,1.46924921909545e-07
127,1.35950868955845e-07
128,1.22448642215201e-07
129,1.0876042318266e-07
130,9.36955972656569e-08
131,8.08703982617682e-08
132,6.96410580285951e-08
133,6.07550718430697e-08
134,5.40146033716287e-08
135,4.81331506103461e-08
136,4.16357165324777e-08
137,3.56655979648763e-08
138,2.97916627328164e-08
139,2.50519639571156e-08
140,2.17459799339991e-08
141,1.92852137089834e-08
142,1.71017268768405e-08
143,1.50086141935499e-08
144,1.33380694563817e-08
145,1.19457343895994e-08
146,1.04652793871582e-08
147,9.22113587000655e-09


==> reservoir3dGrid_skew_7x7x7_CG_multiscale_JACx2.csv <==
0,1
1,0.497616311863953
2,0.243731623403039
3,0.164647087126295
4,0.13147221506503
5,0.0951526422517233
6,0.0756280562633567
7,0.0564114375207708
8,0.0440800757323875
9,0.0367378620399587
10,0.0313743571344534
11,0.02556063879918
12,0.0224373674317596
13,0.0196898348140349
14,0.0174317150251803
15,0.0150552677148026
16,0.0132974868524167
17,0.0116575763702235
18,0.0108626094157846
19,0.00965606250979219
20,0.00909528724381825
21,0.00811924750871126
22,0.00746241534884401
23,0.00697604712932497
24,0.00646611486996
25,0.00601366899953746
26,0.00533651863908507
27,0.00491859394528442
28,0.00433070123476668
29,0.00386556033268509
30,0.00340010531063088
31,0.00309438969302166
32,0.00273868907840512
33,0.00242516320367995
34,0.00221163374143622
35,0.00206120078755259
36,0.00188362602780297
37,0.00165860642019513
38,0.00153972693405396
39,0.00141965252515718
40,0.0013115794751407
41,0.00121666214460125
42,0.00116319745771531
43,0.00110728042551737
44,0.00102922229312573
45,0.000967280772342516
46,0.000888672868469367
47,0.000828128048895935
48,0.000755410401814294
49,0.000702324710710675
50,0.000644008305786116
51,0.000596412721160357
52,0.000556831046315328
53,0.000513149008012339
54,0.000472842884189368
55,0.000440155405968308
56,0.000401279711535483
57,0.000378059426044405
58,0.00034982905657726
59,0.000317821232632583
60,0.000294832451980762
61,0.000271406677930055
62,0.000252386426306454
63,0.00022977974578873
64,0.000212582859063409
65,0.000196628812610848
66,0.000182843269288797
67,0.000168232417813348
68,0.000155728599906218
69,0.000145413199724372
70,0.000136325698357689
71,0.000127579543891275
72,0.000118904968904823
73,0.000110803795621931
74,0.000102396795030882
75,9.51016679086727e-05
76,8.84452934392505e-05
77,8.24050301235473e-05
78,7.76708878395563e-05
79,7.24319833401984e-05
80,6.77234563387548e-05
81,6.38131685780673e-05
82,5.98204963443233e-05
83,5.5642310023803e-05
84,5.15681887193261e-05
85,4.80692224246731e-05
86,4.48228056574655e-05
87,4.18405402369582e-05
88,3.93288180225892e-05
89,3.68011198675218e-05
90,3.47415752111839e-05
91,3.26142905144883e-05
92,3.07318431606129e-05
93,2.87963861127435e-05
94,2.7101219331049e-05
95,2.54664255755508e-05
96,2.38630680550011e-05
97,2.24829780757055e-05
98,2.12274077108134e-05
99,2.00576206311105e-05
100,1.90015466829465e-05
101,1.81495414244732e-05
102,1.72080249913795e-05
103,1.64345845089616e-05
104,1.55741361115584e-05
105,1.47483313650447e-05
106,1.41081099365045e-05
107,1.33758774007084e-05
108,1.25748857625049e-05
109,1.18898011745964e-05
110,1.1180338961988e-05
111,1.06009707643434e-05
112,1.00651085345397e-05
113,9.51522363586336e-06
114,9.02800727106193e-06
115,8.52964159444587e-06
116,7.99214738846077e-06
117,7.56574497291078e-06
118,7.18886403142326e-06
119,6.77331366191823e-06
120,6.41271330395267e-06
121,6.0689979828701e-06
122,5.76043375618064e-06
123,5.45659773024886e-06
124,5.18741620608966e-06
125,4.8967378753523e-06
126,4.6442837838589e-06
127,4.39451025870492e-06
128,4.12846114397002e-06
129,3.91792556425729e-06
130,3.69321600163731e-06
131,3.50171904755728e-06
132,3.31883969384157e-06
133,3.12901026328218e-06
134,2.95608104906842e-06
135,2.79634346893481e-06
136,2.6550919215154e-06
137,2.5171102745012e-06
138,2.37968926495506e-06
139,2.26119431645609e-06
140,2.14931932288766e-06
141,2.0229871139833e-06
142,1.90763240952104e-06
143,1.79713963193784e-06
144,1.69312871846101e-06
145,1.60090734100067e-06
146,1.50176557776536e-06
147,1.41064801926702e-06
148,1.32435248904206e-06
149,1.24385311943876e-06
150,1.17122169161826e-06
151,1.10544253093081e-06
152,1.03392129758395e-06
153,9.69311716416575e-07
154,9.08350992140062e-07
155,8.51591165570039e-07
156,7.97034402353123e-07
157,7.49597492080181e-07
158,7.07258417499304e-07
159,6.64076433648291e-07
160,6.22826392197199e-07
161,5.82631262665353e-07
162,5.44137396260338e-07
163,5.0797334153064e-07
164,4.7542635567364e-07
165,4.48526309845755e-07
166,4.23080826050812e-07
167,3.9916818443772e-07
168,3.78604739900788e-07
169,3.59631027645515e-07
170,3.4348680112497e-07
171,3.27455523720147e-07
172,3.1263694725834e-07
173,2.98650026747566e-07
174,2.83944117542619e-07
175,2.70969368148326e-07
176,2.5830638575522e-07
177,2.45905501434573e-07
178,2.33755076317109e-07
179,2.21289527485134e-07
180,2.08612006459499e-07
181,1.96877149832492e-07
182,1.84653256589359e-07
183,1.7374627874504e-07
184,1.63264357734322e-07
185,1.52964373154029e-07
186,1.4417885682395e-07
187,1.35896373116412e-07
188,1.28489348508688e-07
189,1.22034236662455e-07
190,1.14984775452923e-07
191,1.08343502165158e-07
192,1.01666791558821e-07
193,9.51792361172796e-08
194,8.94490390475943e-08
195,8.37654485602194e-08
196,7.83996601113504e-08
197,7.32648825514718e-08
198,6.90828054896622e-08
199,6.4886236655599e-08
200,6.11056333070183e-08
201,5.74766066520152e-08
202,5.40661152019536e-08
203,5.06521432629162e-08
204,4.73970053382479e-08
205,4.45965837931727e-08
206,4.20163245789322e-08
207,3.95130496106889e-08
208,3.69908543756038e-08
209,3.45809503024393e-08
210,3.22073900196305e-08
211,3.00637442290503e-08
212,2.80787938136404e-08
213,2.62667882440224e-08
214,2.44784740666712e-08
215,2.28067671641346e-08
216,2.12827184412733e-08
217,1.99079315092738e-08
218,1.86556246460461e-08
219,1.74537356558483e-08
220,1.64282212553497e-08
221,1.54873759059755e-08
222,1.46060401339959e-08
223,1.38537242180162e-08
224,1.31183043743747e-08
225,1.2435880686208e-08
226,1.17447902514434e-08
227,1.10904655848746e-08
228,1.05086291838801e-08
229,9.96830416285442e-09


==> reservoir3dGrid_skew_7x7x7_CG_multiscale_SGSx1.csv <==
0,1
1,0.198381622239419
2,0.0816022758533687
3,0.045464436218376
4,0.0287758432109876
5,0.0180929245177811
6,0.0124528641750352
7,0.0099003722916367
8,0.00809672591336541
9,0.00607324159951389
10,0.00439428169699655
11,0.00335861416585322
12,0.00241646879913678
13,0.00177150501072354
14,0.00147211832342019
15,0.00123771716498553
16,0.00104623512863908
17,0.000814478845934154
18,0.000631442573024045
19,0.000501704407688929
20,0.000377882795516465
21,0.000308622194410223
22,0.000243996552466236
23,0.00018959318342913
24,0.000157206385469574
25,0.000127949306156679
26,0.000104341097909184
27,8.64176834583947e-05
28,7.14172426069208e-05
29,5.81282980475921e-05
30,4.79133079575728e-05
31,3.985906744448e-05
32,3.28379331848164e-05
33,2.78134480125875e-05
34,2.35610274440201e-05
35,2.01215134835476e-05
36,1.7372670678819e-05
37,1.51721271141172e-05
38,1.28476440031175e-05
39,1.07549101272749e-05
40,9.12896357344415e-06
41,7.59174103250341e-06
42,6.37071844434791e-06
43,5.58742953507033e-06
44,4.81635613362174e-06
45,4.02056033522664e-06
46,3.39023462376077e-06
47,2.96142118500852e-06
48,2.4901160601466e-06
49,2.07632199734635e-06
50,1.81668241464687e-06
51,1.53098133021551e-06
52,1.26331918968086e-06
53,1.08151592870531e-06
54,9.12080470820172e-07
55,7.55591935397998e-07
56,6.20084205416547e-07
57,5.24531242649627e-07
58,4.40350462377532e-07
59,3.67716179622048e-07
60,3.1300679515977e-07
61,2.69076170736537e-07
62,2.28737402726522e-07
63,1.92689391379253e-07
64,1.66850290082085e-07
65,1.44723132639025e-07
66,1.21995233959158e-07
67,1.0454254865466e-07
68,8.96268222204363e-08
69,7.71566682761387e-08
70,6.56960015674323e-08
71,5.58804186086507e-08
72,4.70779444642497e-08
73,3.9535489918548e-08
74,3.24375172605428e-08
75,2.67836235968274e-08
76,2.24301831052494e-08
77,1.87235090514174e-08
78,1.59557646615314e-08
79,1.37738350255445e-08
80,1.19196788777172e-08
81,1.01618610795633e-08
82,8.8034842903417e-09


==> reservoir3dGrid_skew_7x7x7_CG_smoother_JACx2.csv <==
0,1
1,0.631320494461211
2,0.290279682374277
3,0.184916020289569
4,0.146749671707072
5,0.111828222226214
6,0.0952819601043631
7,0.0750373318967062
8,0.0599320971752844
9,0.0509988393542261
10,0.0447874103580117
11,0.0380466797216104
12,0.0337997165172113
13,0.0296066551666124
14,0.0262826922445294
15,0.0230051993075837
16,0.0209830880307424
17,0.0189066918297481
18,0.0171940253251917
19,0.0155992538049325
20,0.0150355251082177
21,0.0136229618311997
22,0.0123527865757566
23,0.0117666632282377
24,0.0113559496210356
25,0.0103521598070481
26,0.009095473631525
27,0.00849606069963689
28,0.00813440678140236
29,0.00782540126182526
30,0.00721232865259565
31,0.00691705343099598
32,0.0064195614318947
33,0.00621422834533621
34,0.00585427812518842
35,0.00573328848991255
36,0.00552977984353392
37,0.00507061288888669
38,0.00490355834410744
39,0.00479886418260858
40,0.00475686326080884
41,0.00476752655509431
42,0.0047846946446732
43,0.00475681001176072
44,0.00472828288368026
45,0.00460871479798786
46,0.00453786268004539
47,0.00448148199867466
48,0.00428372459422553
49,0.00415025575880319
50,0.00399743078341243
51,0.00375224921801251
52,0.00362428428981599
53,0.00340945725929696
54,0.00326626941075126
55,0.00309228917304483
56,0.00287717770541875
57,0.00275610174438049
58,0.00258278848210908
59,0.00243770858110395
60,0.00231325197441636
61,0.00218716215459033
62,0.00206418980756235
63,0.00197322425573772
64,0.00188591603695091
65,0.00179883941473976
66,0.00172727435020096
67,0.00165300457376704
68,0.0015998462250156
69,0.00153661323654656
70,0.00147809300437376
71,0.00142746154579782
72,0.00138378708622738
73,0.00134572534774331
74,0.00129064837257806
75,0.00124268224389739
76,0.00120851393331762
77,0.00116876183711077
78,0.00114250986618858
79,0.0011053623857984
80,0.00107953351008834
81,0.00103447075442209
82,0.00101049612178398
83,0.000980526248084503
84,0.000947034971040503
85,0.000913452562846531
86,0.000874970619399967
87,0.000841030336593393
88,0.000806783532943118
89,0.000772258395829335
90,0.000740473850108388
91,0.000715810373914237
92,0.000701611366404387
93,0.000686823572383948
94,0.00066193081060956
95,0.000631933348565438
96,0.00060080336054196
97,0.000584662005871606
98,0.00056603100751848
99,0.00054295561446027
100,0.000519811397879451
101,0.000491018202448045
102,0.000464180235166986
103,0.000445514099338316
104,0.000428586616661897
105,0.000414109337290161
106,0.000399793314888277
107,0.000381645990382314
108,0.000370209605089382
109,0.000361928829344541
110,0.000351204398047388
111,0.000343190568929916
112,0.000334617555940544
113,0.000327098274025949
114,0.000319401685551203
115,0.000312270763008643
116,0.000301803327757094
117,0.000292154943554998
118,0.000279827777353501
119,0.000267807315530578
120,0.000257881936947145
121,0.000246595875604299
122,0.000235038561341161
123,0.000224197027099389
124,0.000215320139252801
125,0.00020588807708221
126,0.000196279710333274
127,0.000186080622669673
128,0.000177954278260145
129,0.000169715475740707
130,0.000162827564304118
131,0.000155658537336863
132,0.000148280439589244
133,0.000142300459875886
134,0.000137780126499559
135,0.000134637077268858
136,0.000131486980722208
137,0.00012877850498068
138,0.00012662373090261
139,0.00012435300997411
140,0.000120962767555292
141,0.0001169008947492
142,0.000113643461383176
143,0.000110197771422105
144,0.000106533696890137
145,0.000103742471632521
146,0.000100827409934812
147,9.87483802222544e-05
148,9.68989802684563e-05
149,9.54818149545031e-05
150,9.44511271996552e-05
151,9.33328186295257e-05
152,9.24393266380312e-05
153,9.12286509917891e-05
154,8.97307365775167e-05
155,8.79574373066779e-05
156,8.56462666107276e-05
157,8.27698863473628e-05
158,8.10606663571518e-05
159,7.90060803610238e-05
160,7.73856660853882e-05
161,7.53180394224957e-05
162,7.38298664200201e-05
163,7.25215386200397e-05
164,7.13482243156335e-05
165,7.04358094563199e-05
166,6.89768954579654e-05
167,6.75360541068197e-05
168,6.61525554244636e-05
169,6.50657590380836e-05
170,6.38018034590991e-05
171,6.24073835991998e-05
172,6.11209468930229e-05
173,5.9694345492469e-05
174,5.84896928523634e-05
175,5.75209338891482e-05
176,5.60206058590119e-05
177,5.45506261384232e-05
178,5.33270501446393e-05
179,5.23806239339257e-05
180,5.127742491023e-05
181,5.01038529717736e-05
182,4.89255441785938e-05
183,4.80291024448657e-05
184,4.70218284948286e-05
185,4.5967778993048e-05
186,4.50006720639451e-05
187,4.41992229482201e-05
188,4.34537440582363e-05
189,4.28891016313679e-05
190,4.27107233031031e-05
191,4.27446609828694e-05
192,4.27046195893555e-05
193,4.27418189665415e-05
194,4.3083557710121e-05
195,4.3259615841855e-05
196,4.33862296559186e-05
197,4.33828260899129e-05
198,4.33168700294356e-05
199,4.32352602179004e-05
200,4.33603489856533e-05
201,4.34662459088538e-05
202,4.36865324800109e-05
203,4.38721990316123e-05
204,4.39524936664115e-05
205,4.42344119650944e-05
206,4.41985743618887e-05
207,4.40805768808777e-05
208,4.37948343122656e-05
209,4.32404953476304e-05
210,4.24590781377908e-05
211,4.13978976657613e-05
212,4.03429574135696e-05
213,3.93348228511082e-05
214,3.8080419842681e-05
215,3.6843810646642e-05
216,3.56021240699226e-05
217,3.43822441453535e-05
218,3.32666432270493e-05
219,3.22893332076807e-05
220,3.13501632803431e-05
221,3.04902899567651e-05
222,2.95470323606553e-05
223,2.86417109097203e-05
224,2.78170268378873e-05
225,2.70516925692961e-05
226,2.62925246338875e-05
227,2.55860187253161e-05
228,2.49434846956078e-05
229,2.42983548565867e-05
230,2.34729390779566e-05
231,2.2749496719364e-05
232,2.20447016942316e-05
233,2.13523853564399e-05
234,2.06792120766649e-05
235,2.00440603500599e-05
236,1.92790091217262e-05
237,1.85860458547523e-05
238,1.78950527856246e-05
239,1.72494447604688e-05
240,1.6668656065748e-05
241,1.62383307618008e-05
242,1.57968855078914e-05
243,1.539599149516e-05
244,1.49940782688848e-05
245,1.45981116897282e-05
246,1.4174265498972e-05
247,1.3783797894145e-05
248,1.33383430654819e-05
249,1.29709502511956e-05
250,1.26536756701299e-05
251,1.2330974973577e-05
252,1.19985833180176e-05
253,1.1658710450695e-05
254,1.13033047360905e-05
255,1.09334826915649e-05
256,1.05817413534557e-05
257,1.0273664797122e-05
258,9.94669412471309e-06
259,9.67550965521157e-06
260,9.42181828193492e-06
261,9.14328893651777e-06
262,8.90068409763175e-06
263,8.64273810794182e-06
264,8.41477356775398e-06
265,8.20067789791399e-06
266,7.93538403157948e-06
267,7.70191249920183e-06
268,7.48384216411375e-06
269,7.27128013289012e-06
270,7.09551989522528e-06
271,6.89562633330792e-06
272,6.66281223506789e-06
273,6.42187290087979e-06
274,6.18634486519779e-06
275,5.9555624260424e-06
276,5.76812380952213e-06
277,5.60679991338323e-06
278,5.43010412469491e-06
279,5.27223958011e-06
280,5.12349644319856e-06
281,4.98557339640763e-06
282,4.86059092202678e-06
283,4.76874508952653e-06
284,4.70239042622218e-06
285,4.6318105213125e-06
286,4.5410209381127e-06
287,4.44295405502257e-06
288,4.3568170141933e-06
289,4.27173934967155e-06
290,4.19442162661709e-06
291,4.12645242848141e-06
292,4.05343083817715e-06
293,3.99788822048984e-06
294,3.93924162186549e-06
295,3.89296202965969e-06
296,3.85759479686227e-06
297,3.83608110697426e-06
298,3.78895791961923e-06
299,3.73113044922134e-06
300,3.67969690496748e-06
301,3.6264357180164e-06
302,3.55314955860352e-06
303,3.50168243012477e-06
304,3.45514065483151e-06
305,3.41068834533396e-06
306,3.36659354896125e-06
307,3.30830898413628e-06
308,3.24915021309598e-06
309,3.20126325084281e-06
310,3.143490870804e-06
311,3.0961890841249e-06
312,3.06696772941057e-06
313,3.02844890643464e-06
314,2.98782468108675e-06
315,2.92185413222124e-06
316,2.85742185393075e-06
317,2.79009894136263e-06
318,2.71706818056863e-06
319,2.64889862438837e-06
320,2.59157532564038e-06
321,2.54280626482057e-06
322,2.50856297864717e-06
323,2.47876179220859e-06
324,2.44540119401351e-06
325,2.41979578580871e-06
326,2.39266314179659e-06
327,2.36919089690956e-06
328,2.3343473507149e-06
329,2.2955569850496e-06
330,2.25056487918852e-06
331,2.20470928020914e-06
332,2.16502037212924e-06
333,2.11991312060202e-06
334,2.08453520029885e-06
335,2.04676235404768e-06
336,2.00485084538142e-06
337,1.96627455144246e-06
338,1.92760972420157e-06
339,1.88178872711655e-06
340,1.83448492291051e-06
341,1.79255648215558e-06
342,1.75025561673749e-06
343,1.70864278297027e-06
344,1.66214840107675e-06
345,1.6241547472372e-06
346,1.58841373414825e-06
347,1.55388409954825e-06
348,1.5243032377853e-06
349,1.49981640620716e-06
350,1.46944037641682e-06
351,1.44064958963678e-06
352,1.41036661805873e-06
353,1.3835177414355e-06
354,1.36032697975952e-06
355,1.33739678064459e-06
356,1.3151012088256e-06
357,1.29524387935137e-06
358,1.27548735813521e-06
359,1.2561644922463e-06
360,1.23796367928217e-06
361,1.22538012483513e-06
362,1.2115511619619e-06
363,1.19695653396112e-06
364,1.18625096710052e-06
365,1.17861123084566e-06
366,1.16978844798594e-06
367,1.16019634103957e-06
368,1.14719414522397e-06
369,1.1342716972819e-06
370,1.11710892907811e-06
371,1.10220113108433e-06
372,1.08856591391349e-06
373,1.07448822662682e-06
374,1.05968896671899e-06
375,1.0428946221352e-06
376,1.0219494202224e-06
377,9.98654196349531e-07
378,9.73279487093989e-07
379,9.44010004241762e-07
380,9.16087504272318e-07
381,8.86938970320076e-07
382,8.60520787781875e-07
383,8.38186694460714e-07
384,8.20698606430073e-07
385,8.0184370968545e-07
386,7.84178748890287e-07
387,7.6632028185962e-07
388,7.50954977087435e-07
389,7.36499985839824e-07
390,7.181830342447e-07
391,7.01658341617798e-07
392,6.84873931636805e-07
393,6.67048103204816e-07
394,6.4761140501848e-07
395,6.29236240246649e-07
396,6.11973716507039e-07
397,5.98467835951185e-07
398,5.84967031313496e-07
399,5.73741527903777e-07
400,5.62485535896271e-07
401,5.50480934612739e-07
402,5.37869054279314e-07
403,5.23271958969755e-07
404,5.0977561347712e-07
405,4.93183568221824e-07
406,4.78921288938408e-07
407,4.65674545482191e-07
408,4.54574698259157e-07
409,4.44454197854714e-07
410,4.33299134441995e-07
411,4.23973464421712e-07
412,4.14653718014309e-07
413,4.06053793035996e-07
414,3.97416600647653e-07
415,3.89456802130621e-07
416,3.80358501952075e-07
417,3.72481057308309e-07
418,3.64642723607651e-07
419,3.57312183761059e-07
420,3.49477697469922e-07
421,3.40730870707691e-07
422,3.3116881912692e-07
423,3.20754741671374e-07
424,3.10583588333569e-07
425,2.98368262617185e-07
426,2.85995001590752e-07
427,2.73472403297981e-07
428,2.62848303480662e-07
429,2.53829277052548e-07
430,2.43978844424922e-07
431,2.3390684707346e-07
432,2.2465404771349e-07
433,2.16466160394802e-07
434,2.09244201337458e-07
435,2.01468508474714e-07
436,1.93338034608457e-07
437,1.85243249355706e-07
438,1.77367964128657e-07
439,1.70031682642994e-07
440,1.63122024186819e-07
441,1.56441642978618e-07
442,1.50105155225598e-07
443,1.43267259171927e-07
444,1.37260839323288e-07
445,1.31441158564779e-07
446,1.2573976819225e-07
447,1.20371871049225e-07
448,1.15531335094379e-07
449,1.11067197968883e-07
450,1.06528886555101e-07
451,1.02249391677112e-07
452,9.83473985996162e-08
453,9.45735176044874e-08
454,9.13977426348359e-08
455,8.82992144913047e-08
456,8.50699900174459e-08
457,8.19662957158655e-08
458,7.88940530480751e-08
459,7.59237426496949e-08
460,7.33971405848408e-08
461,7.09288410701208e-08
462,6.87470145547741e-08
463,6.68089379528146e-08
464,6.5228588380177e-08
465,6.35441906074754e-08
466,6.20289481941607e-08
467,6.06898057491917e-08
468,5.92653382095316e-08
469,5.78140459643032e-08
470,5.65880402852756e-08
471,5.55066189197751e-08
472,5.4487667296241e-08
473,5.34669512645824e-08
474,5.24322640082927e-08
475,5.13367859118526e-08
476,5.034539858571e-08
477,4.92829275444206e-08
478,4.82934049789956e-08
479,4.72525792025484e-08
480,4.62182260462841e-08
481,4.53007421214837e-08
482,4.44283495814376e-08
483,4.35876344028912e-08
484,4.27108460599694e-08
485,4.18920061063123e-08
486,4.1175054596442e-08
487,4.05126799780198e-08
488,3.9883015958572e-08
489,3.91588012062553e-08
490,3.86430651844962e-08
491,3.79401043102476e-08
492,3.73789737206173e-08
493,3.6966398351824e-08
494,3.65238243193569e-08
495,3.62666505146979e-08
496,3.60477707449471e-08
497,3.58502841678568e-08
498,3.56064864138026e-08
499,3.56026678115783e-08
500,3.5543450231828e-08
501,3.53016024889447e-08
502,3.51548092557184e-08
503,3.49073119840891e-08
504,3.45464200518213e-08
505,3.40943958571128e-08
506,3.33798287922086e-08
507,3.27062654944786e-08
508,3.20884785056783e-08
509,3.14195105037611e-08
510,3.07183573509124e-08
511,3.00632806988881e-08
512,2.94828344540609e-08
513,2.88776544368355e-08
514,2.83050193647413e-08
515,2.77694762013321e-08
516,2.72359364165754e-08
517,2.67175607346706e-08
518,2.63450343422536e-08
519,2.59088322343819e-08
520,2.55618760657026e-08
521,2.52090937292248e-08
522,2.48068003588718e-08
523,2.44013329185226e-08
524,2.39292071816583e-08
525,2.35226268645929e-08
526,2.30867723586214e-08
527,2.25684976321316e-08
528,2.19713614677478e-08
529,2.13079465567421e-08
530,2.06100653505993e-08
531,1.9909945468052e-08
532,1.92294875823231e-08
533,1.86123786038751e-08
534,1.80126547535279e-08
535,1.75113455184132e-08
536,1.70499621531886e-08
537,1.65853735693935e-08
538,1.60999493826392e-08
539,1.56305505910446e-08
540,1.52010366201742e-08
541,1.48077905646217e-08
542,1.44397584912611e-08
543,1.40673336527196e-08
544,1.36587414211863e-08
545,1.32340805156481e-08
546,1.28764559567078e-08
547,1.25132122947651e-08
548,1.21418977547921e-08
549,1.17638147137946e-08
550,1.13851272276706e-08
551,1.10433956482875e-08
552,1.06866537927742e-08
553,1.03209181902118e-08
554,9.96895308150744e-09


==> reservoir3dGrid_skew_7x7x7_CG_smoother_SGSx1.csv <==
0,1
1,0.218954445645407
2,0.101167923836723
3,0.0517502538000254
4,0.0435082341959774
5,0.0257938134235463
6,0.0200828874747024
7,0.0151125744509212
8,0.0135680859252989
9,0.0101071388575813
10,0.00864411591399612
11,0.00688947628717103
12,0.00709773780759094
13,0.00576741982257024
14,0.00541146257641174
15,0.00540228993640794
16,0.00511047659834138
17,0.00467096609438806
18,0.00380892743787861
19,0.00323529447696563
20,0.00269998197029196
21,0.00230097015155708
22,0.00201448012784171
23,0.00176724238263661
24,0.00156920854036295
25,0.00145753978836788
26,0.00131656278413677
27,0.0011958548469678
28,0.00108955760567312
29,0.000990397906263826
30,0.000882172307218874
31,0.000781805440723472
32,0.000689111607635108
33,0.000618020717841543
34,0.000564998745535243
35,0.000501535705014948
36,0.000446760416185765
37,0.000403219751042144
38,0.000362901081970198
39,0.000335863687322876
40,0.000313261783685866
41,0.000289284137695395
42,0.000245152963115787
43,0.000214449589467999
44,0.000187626439226326
45,0.000166230121003731
46,0.000148565545260364
47,0.000139585084458053
48,0.000130842827592966
49,0.000121588522672245
50,0.000114688233821643
51,0.0001097286474687
52,0.000101544716694421
53,9.87486303699248e-05
54,9.7479142258995e-05
55,9.54212298702468e-05
56,8.78013569027563e-05
57,8.0980953352011e-05
58,7.70083307083858e-05
59,7.21343475057521e-05
60,6.79762700657909e-05
61,6.49225663149761e-05
62,6.02251602670609e-05
63,5.55456317947119e-05
64,5.26559264624737e-05
65,5.12556581768772e-05
66,5.02659466365532e-05
67,5.08527882891815e-05
68,5.05633311313476e-05
69,5.04448366142768e-05
70,4.93803982491835e-05
71,4.71756041036178e-05
72,4.50444119592272e-05
73,4.17128065090732e-05
74,3.74405298131411e-05
75,3.34663108934701e-05
76,3.00718058743445e-05
77,2.70348319328395e-05
78,2.44019722348448e-05
79,2.25145888481768e-05
80,2.07441394792093e-05
81,1.89516872335723e-05
82,1.73040886632279e-05
83,1.58466018447131e-05
84,1.46324425607873e-05
85,1.36035696759134e-05
86,1.26806865994442e-05
87,1.18283890168041e-05
88,1.08438810453989e-05
89,9.89575019785965e-06
90,9.12807514615091e-06
91,8.50826479774414e-06
92,7.95001020399394e-06
93,7.38700130145565e-06
94,6.8057070892415e-06
95,6.35404305075779e-06
96,5.8699449470884e-06
97,5.48176379516079e-06
98,5.23538486287233e-06
99,4.96187227915844e-06
100,4.74398599058096e-06
101,4.49010905599765e-06
102,4.25273166734373e-06
103,4.05549755877981e-06
104,3.83893866724036e-06
105,3.61960982935817e-06
106,3.36186431154253e-06
107,3.13644868802775e-06
108,2.92752790548467e-06
109,2.79650371897534e-06
110,2.65987199286744e-06
111,2.54056871364031e-06
112,2.39001950504398e-06
113,2.23645622938612e-06
114,2.12885222600016e-06
115,2.01974653988939e-06
116,1.90731365844543e-06
117,1.77662293679087e-06
118,1.66481194292596e-06
119,1.57936307415519e-06
120,1.50031262411728e-06
121,1.45391399080706e-06
122,1.42846083676927e-06
123,1.37450595485127e-06
124,1.32856751256166e-06
125,1.29205604509819e-06
126,1.25750980635339e-06
127,1.21360776336087e-06
128,1.18537949290554e-06
129,1.15169549791183e-06
130,1.09021933491966e-06
131,1.00755895740008e-06
132,9.23326269711923e-07
133,8.40925353848074e-07
134,7.72253826434302e-07
135,7.08917263590932e-07
136,6.61119907072578e-07
137,6.18853171075079e-07
138,5.71376669392986e-07
139,5.28151047371136e-07
140,4.90933465884773e-07
141,4.51292099452803e-07
142,4.1627965594394e-07
143,3.81660476842224e-07
144,3.49431626137154e-07
145,3.20431818122658e-07
146,2.88764495291958e-07
147,2.59263799948626e-07
148,2.26381796232164e-07
149,1.98370204626708e-07
150,1.75149655047156e-07
151,1.53782123671258e-07
152,1.34796929542785e-07
153,1.18960578156147e-07
154,1.06509510763127e-07
155,9.47246931172482e-08
156,8.44404078491966e-08
157,7.64923384535609e-08
158,7.04317380321389e-08
159,6.40523184741207e-08
160,5.85968940024776e-08
161,5.38463712458149e-08
162,4.99650594689899e-08
163,4.70854406002166e-08
164,4.45389460908467e-08
165,4.20042134841267e-08
166,3.98610393103969e-08
167,3.81848255847854e-08
168,3.66321390679353e-08
169,3.53232900630312e-08
170,3.40208952262896e-08
171,3.24438422957459e-08
172,3.13246965414816e-08
173,3.05552528522293e-08
174,2.96189596850688e-08
175,2.88549007178455e-08
176,2.77292552660844e-08
177,2.62833707895965e-08
178,2.44730869338885e-08
179,2.25711319554361e-08
180,2.08817939728346e-08
181,1.93636435596638e-08
182,1.80426024055906e-08
183,1.68139818084367e-08
184,1.55883570375872e-08
185,1.43862369271258e-08
186,1.32420831269649e-08
187,1.22661917987796e-08
188,1.13064251321787e-08
189,1.04329317933758e-08
190,9.5128536847665e-09

